The Next-Generation Very Large Array: Supermassive Black Hole Pairs and Binaries

The Next-Generation Very Large Array (ngVLA) has the potential to be a workhorse for the discovery and study of paired supermassive black holes either at large separations (dual) or in tightly bound systems (binary). In this chapter, we outline the science case for the study of these supermassive pairs, and summarize discovery methods that can be used at radio wavelengths to discover them: including morphological, spectral, and time-domain identifications. One critical aspect of this work is that multi-messenger binary black hole studies may be possible with the ngVLA when combined with gravitational-wave searches using pulsar timing array techniques. However, long-baseline interferometery (>>1000 km) will make this possibility more likely by expanding the redshift range at which radio emission arising from two separate black holes may be resolved and studied.

==> figs/all.txt <==
redshift linsep(kpc)
0.0868  9.5 
0.0865  9.5 
0.0901 76.0 
0.0897 76.0 
0.0993 22.4 
0.0994 22.4 
0.1122 49.1 
0.1120 49.1 
0.0887 70.1 
0.0889 70.1 
0.1062 88.3 
0.1056 88.3 
0.0925 96.7 
0.0935 96.7 
0.1179 16.7 
0.1169 16.7 
0.1023 69.3 
0.1027 69.3 
0.1140  8.3 
0.1133  8.3 
0.1130 10.6 
0.1132 10.6 
0.0838 84.7 
0.0840 84.7 
0.0843 64.1 
0.0834 64.1 
0.1215 32.0 
0.1220 32.0 
0.1051 11.6 
0.1058 11.6 
0.0710  4.2 
0.0707  4.2 
0.0634 59.6 
0.0640 59.6 
0.0663 72.1 
0.0646 72.1 
0.1101 33.1 
0.1107 33.1 
0.1180 37.7 
0.1184 37.7 
0.0574 85.7 
0.0568 85.7 
0.1124  6.9 
0.1126  6.9 
0.0623 87.1 
0.0620 87.1 
0.0666 36.1 
0.0672 36.1 
0.1156  6.0 
0.1150  6.0 
0.0386 80.0 
0.0398 80.0 
0.0710 82.9 
0.0713 82.9 
0.0625 31.3 
0.0633 31.3 
0.0925 78.9 
0.0937 78.9 
0.1100 77.8 
0.1082 77.8 
0.0396 55.0 
0.0485 84.5 
0.0480 84.5 
0.0404 55.0 
0.0605 73.1 
0.0607 73.1 
0.0508 56.7 
0.0507 56.7 
0.0384 96.4 
0.0375 96.4 
0.0889 16.0 
0.0887 16.0 
0.0564 73.6 
0.0583 73.6 
0.0451 77.9 
0.0449 77.9 
0.0600 35.8 
0.0615 35.8 
0.0433 62.2 
0.0442 62.2 
0.0445 39.4 
0.0431 39.4 
0.0776 89.1 
0.0442 39.9 
0.0778 89.1 
0.0450 39.9 
0.0439  3.5 
0.0437  3.5 
0.1046 31.4 
0.1046 31.4 
0.1048  8.0 
0.1039  8.0 
0.0691 58.3 
0.0699 58.3 
0.0742 48.9 
0.0738 48.9 
0.0794 82.5 
0.0794 82.5 
0.0598  2.7 
0.0600  2.7 
0.0517 58.9 
0.0511 58.9 
0.0595 88.5 
0.0602 88.5 
0.0806 15.7 
0.0821 15.7 
0.0777 57.1 
0.0791 57.1 
0.0802  5.8 
0.0803  5.8 
0.0788 61.5 
0.0795 61.5 
0.1377 28.2 
0.1373 28.2 
0.0759  2.1 
0.0760  2.1 
0.1118 11.7 
0.1114 11.7 
0.1318  4.8 
0.1319  4.8 
0.0670  4.8 
0.0672  4.8 
0.1198 30.1 
0.1202 30.1 
0.1491  6.4 
0.1502  6.4 
0.1219 54.1 
0.1219 54.1 
0.0996 52.0 
0.0999 52.0 
0.0546 83.4 
0.0547 83.4 
0.0549 92.4 
0.0546 92.4 
0.0741 93.5 
0.0729 93.5 
0.0538 76.8 
0.0221 61.5 
0.0541 76.8 
0.0220 61.5 
0.0540 74.9 
0.0556 74.9 
0.0538 42.3 
0.0541 42.3 
0.1115 80.7 
0.1115 80.7 
0.0375  1.3 
0.0387 45.0 
0.1144 29.7 
0.1153 29.7 
0.0282 20.0 
0.0280 20.0 
0.1366 22.1 
0.1366 22.1 
0.0295 87.8 
0.0294 87.8 
0.1178  6.7 
0.1182  6.7 
0.0369 88.6 
0.0378 88.6 
0.1162 56.4 
0.1164 56.4 
0.1159 65.8 
0.1147 65.8 
0.1572  7.8 
0.1562  7.8 
0.1417 13.7 
0.1418 13.7 
0.0374 73.0 
0.0377 73.0 
0.0224 58.0 
0.0237 58.0 
0.0383  5.4 
0.0378  5.4 
0.2145 66.9 
0.2138 66.9 
0.0510 77.0 
0.0516 77.0 
0.0521 94.4 
0.0523 94.4 
0.0361 60.2 
0.0357 60.2 
0.1502 59.7 
0.1483 59.7 
0.1346 89.2 
0.1344 89.2 
0.0497 32.2 
0.0499 32.2 
0.0861  5.7 
0.0867  5.7 
0.0478 69.0 
0.0477 69.0 
0.1335 95.5 
0.1334 95.5 
0.1107 87.2 
0.1103 87.2 
0.0871 43.0 
0.0872 43.0 
0.0625 76.0 
0.0604 76.0 
0.0794 92.7 
0.0812 92.7 
0.1341 12.3 
0.1345 12.3 
0.0216 49.4 
0.0215 49.4 
0.0625 71.2 
0.0611 71.2 
0.0994 17.9 
0.0998 17.9 
0.0307 88.7 
0.0311 88.7 
0.0487 57.1 
0.0487 57.1 
0.0321 84.5 
0.0320 84.5 
0.0588 87.0 
0.0589 87.0 
0.0460 61.1 
0.0457 61.1 
0.0615  5.7 
0.0609  5.7 
0.0616 86.0 
0.0612 86.0 
0.0218 24.1 
0.0213 24.1 
0.0701 12.2 
0.0701 12.2 
0.0501 67.6 
0.0499 67.6 
0.0408 98.6 
0.0422 22.6 
0.0405 22.6 
0.0378 67.4 
0.0390 67.4 
0.0587 72.4 
0.0591 72.4 
0.0280 46.6 
0.0278 46.6 
0.0457 63.6 
0.0458 63.6 
0.0666 63.3 
0.0669 63.3 
0.0316 97.6 
0.0318 97.6 
0.0469 95.7 
0.0464 95.7 
0.1284  5.6 
0.1286  5.6 
0.0595 89.8 
0.0597 89.8 
0.0387 86.6 
0.0390 86.6 
0.0292 81.4 
0.0295 81.4 
0.0662 57.0 
0.0670 57.0 
0.1003 92.7 
0.1008 92.7 
0.0925 95.4 
0.0917 95.4 
0.0270 68.9 
0.0277 68.9 
0.1430 67.8 
0.1428 67.8 
0.0563 21.1 
0.0573 21.1 
0.0764 80.3 
0.0751 80.3 
0.0269 96.8 
0.0272 96.8 
0.0677 88.2 
0.0677 88.2 
0.0502 82.1 
0.0516 82.1 
0.0547 99.2 
0.0542 99.2 
0.0266 69.0 
0.0271 69.0 
0.0438 89.8 
0.0441 89.8 
0.1723  7.3 
0.1727  7.3 
0.0651 77.8 
0.0651 77.8 
0.1116 93.1 
0.1118 93.1 
0.1101 57.3 
0.1098 57.3 
0.0803 21.9 
0.0804 21.9 
0.0529 61.6 
0.0524 61.6 
0.0443 51.7 
0.0437 51.7 
0.1045 72.3 
0.1050 72.3 
0.0651 35.8 
0.0665 35.8 
0.0773 88.1 
0.0771 88.1 
0.0923 51.9 
0.0923 51.9 
0.0311 88.7 
0.0308 88.7 
0.0650 86.4 
0.0643 86.4 
0.0454 65.7 
0.0462 65.7 
0.0991 96.0 
0.0998 96.0 
0.1848 43.4 
0.1863 43.4 
0.0673 87.0 
0.0677 90.1 
0.0664 87.0 
0.0949 21.6 
0.0940 21.6 
0.0653 87.5 
0.0656 87.5 
0.0500 11.9 
0.0502 11.9 
0.0372 41.2 
0.0375 41.2 
0.0563 77.8 
0.0558 77.8 
0.0857 31.8 
0.0862 31.8 
0.0645 75.3 
0.0643 75.3 
0.0850 61.3 
0.0850 61.3 
0.0320 80.1 
0.0312 80.1 
0.0620  7.3 
0.0615  7.3 
0.0925 48.3 
0.0935 48.3 
0.1045 80.3 
0.1050 80.3 
0.1244 77.0 
0.1252 77.0 
0.0526 18.5 
0.0528 18.5 
0.1082 63.1 
0.1087 63.1 
0.0478  8.8 
0.0481  8.8 
0.0519 78.5 
0.0519 78.5 
0.0484  8.1 
0.0476  8.1 
0.0696 10.2 
0.0697 10.2 
0.0996 98.7 
0.0985 98.7 
0.0509 99.1 
0.0528 99.1 
0.0535 97.6 
0.0539 97.6 
0.0668 89.4 
0.0673 89.4 
0.0256 29.5 
0.0250 29.5 
0.0541 67.8 
0.0539 67.8 
0.0526 71.2 
0.0533 71.2 
0.0299 93.5 
0.0303 93.5 
0.1064 22.9 
0.1059 22.9 
0.0602 37.8 
0.0600 37.8 
0.1567 92.2 
0.1567 92.2 
0.0643 98.9 
0.0654 98.9 
0.0604 77.8 
0.0612 77.8 
0.0851 99.0 
0.0862 99.0 
0.0773  7.7 
0.0777  7.7 
0.1113 90.2 
0.1115 90.2 
0.0883 68.7 
0.0871 68.7 
0.0637  8.0 
0.0649  8.0 
0.1448 53.7 
0.1452 53.7 
0.0409 68.3 
0.0411 68.3 
0.1970 20.0 
0.1956 20.0 
0.0598 33.6 
0.0578 33.6 
0.0612 72.8 
0.0628 72.8 
0.0686 66.0 
0.0700 66.0 
0.0930 43.1 
0.0928 43.1 
0.0483 76.7 
0.0489 76.7 
0.0495 39.9 
0.0491 39.9 
0.0587  3.3 
0.0589  3.3 
0.0510  9.6 
0.0507  9.6 
0.0483 41.3 
0.0477 41.3 
0.0499 72.0 
0.0947 93.3 
0.0933 93.3 
0.0391 61.9 
0.0390 61.9 
0.0644 90.3 
0.0650 90.3 
0.0397 83.8 
0.0399 83.8 
0.0273 43.9 
0.0273 43.9 
0.1047 98.8 
0.1044 98.8 
0.0831 99.0 
0.0815 99.0 
0.0297 94.6 
0.0292 94.6 
0.0598 91.9 
0.0605 91.9 
0.0303 35.1 
0.1051 60.2 
0.1054 60.2 
0.0301 35.1 
0.0269 86.1 
0.0636 69.7 
0.0625 69.7 
0.0616 98.0 
0.0267 86.1 
0.0836 46.3 
0.0832 46.3 
0.0596  8.9 
0.0602  8.9 
0.0981 76.6 
0.0977 76.6 
0.0722 66.9 
0.0740 66.9 
0.2606 45.0 
0.2598 45.0 
0.0969 80.5 
0.0970 80.5 
0.0278 81.9 
0.0278 81.9 
0.0262 85.1 
0.0260 85.1 
0.0383  2.9 
0.0365  2.9 
0.1245 95.6 
0.1243 95.6 
0.1222 54.1 
0.1215 54.1 
0.1159 52.4 
0.1151 52.4 
0.1444 91.1 
0.1449 91.1 
0.0358 58.7 
0.0364 58.7 
0.0214 81.2 
0.0225 81.2 
0.1527 97.9 
0.1538 97.9 
0.1996 90.4 
0.2003 90.4 
0.0229 80.1 
0.0245 80.1 
0.0904 76.9 
0.0901 76.9 
0.1275 71.3 
0.1278 71.3 
0.0801 81.2 
0.0796 81.2 
0.1296 44.6 
0.1298 44.6 
0.0313 67.7 
0.0309 67.7 
0.0305 44.5 
0.0294 44.5 
0.0232 33.9 
0.0232 33.9 
0.0471 65.7 
0.0620 78.1 
0.0286 49.1 
0.0469 65.7 
0.0628 78.1 
0.0281 49.1 
0.1195 58.5 
0.1199 58.5 
0.1041 20.9 
0.1042 20.9 
0.1948 18.9 
0.1947 18.9 
0.0610 43.8 
0.0619 43.8 
0.0261 79.2 
0.0264 79.2 
0.0288 71.3 
0.0280 71.3 
0.0290 42.9 
0.0287 42.9 
0.0546 78.0 
0.0549 78.0 
0.0776  3.9 
0.0776  3.9 
0.0345 85.6 
0.0345 85.6 
0.2091 81.1 
0.2102 81.1 
0.1158 46.0 
0.1148 46.0 
0.0277 74.9 
0.0716 64.3 
0.0716 64.3 
0.0270 74.9 
0.0443 33.9 
0.0436 33.9 
0.0434 92.0 
0.0438 92.0 
0.0865 60.9 
0.0855 60.9 
0.0752 16.1 
0.0753 16.1 
0.1457 51.0 
0.1456 51.0 
0.0421 93.9 
0.0422 93.9 
0.0756 31.0 
0.0755 31.0 
0.0498 71.8 
0.0489 71.8 
0.0272 78.6 
0.0287 78.6 
0.1285 17.8 
0.1277 17.8 
0.0738 88.9 
0.0733 88.9 
0.1208 53.4 
0.1219 53.4 
0.0614 75.4 
0.0613 75.4 
0.0715 40.8 
0.0274 67.9 
0.0714 40.8 
0.0962 53.1 
0.0956 53.1 
0.0276 67.9 
0.0287 76.9 
0.0287 76.9 
0.0482 20.1 
0.0493 20.1 
0.0407 87.4 
0.0413 87.4 
0.0467 22.2 
0.0468 22.2 
0.0835 82.3 
0.0829 82.3 
0.1262 81.2 
0.1270 81.2 
0.0264 23.0 
0.0458 98.5 
0.0262 23.0 
0.0441 98.5 
0.0329 69.4 
0.0335 69.4 
0.1710 62.0 
0.1718 62.0 
0.0529 72.7 
0.0526 72.7 
0.0745 30.3 
0.0748 30.3 
0.0914 30.0 
0.0916 30.0 
0.0263 77.8 
0.0477 97.3 
0.0479 97.3 
0.0267 77.8 
0.1373 57.7 
0.1373 57.7 
0.0248 62.5 
0.1397  5.2 
0.1390  5.2 
0.0248 62.5 
0.0584 36.7 
0.0579 36.7 
0.0410  5.5 
0.0407  5.5 
0.0404 63.6 
0.0396 63.6 
0.0326 98.0 
0.0323 98.0 
0.0905 25.8 
0.0919 25.8 
0.0250 92.1 
0.0252 92.1 
0.1082 40.2 
0.1080 40.2 
0.0523 17.8 
0.0529 17.8 
0.0612 50.9 
0.0617 50.9 
0.0785 12.5 
0.0788 12.5 
0.0864 65.8 
0.0863 65.8 
0.0731 26.4 
0.0739 26.4 
0.0709 94.0 
0.0707 94.0 
0.0753 92.1 
0.0756 92.1 
0.0978 64.1 
0.0972 64.1 
0.0752 56.9 
0.0758 56.9 
0.0700 75.8 
0.0701 75.8 
0.0224 93.1 
0.0230 93.1 
0.0777 87.4 
0.0777 87.4 
0.0345 85.6 
0.0340 85.6 
0.0685 22.2 
0.0692 22.2 
0.1368 72.6 
0.1361 72.6 
0.0564 33.7 
0.0567 33.7 
0.0358 49.2 
0.0254 39.5 
0.0351 33.7 
0.0356 33.7 
0.0264 39.5 
0.0366 48.4 
0.0339 88.5 
0.0983 64.3 
0.0983 64.3 
0.1279 39.3 
0.1282 39.3 
0.0512 87.8 
0.0515 96.0 
0.0514 87.8 
0.0907 22.8 
0.0906 22.8 
0.0814 85.4 
0.0828 85.4 
0.0437 45.3 
0.0427 45.3 
0.0564 99.9 
0.0568 99.9 
0.1369 61.7 
0.1366 61.7 
0.0552 11.1 
0.0550 11.1 
0.0599 81.5 
0.0601 81.5 
0.0490 88.1 
0.0505 88.1 
0.0808 92.9 
0.0810 92.9 
0.0790 31.5 
0.0781 31.5 
0.0668 76.7 
0.0667 76.7 
0.0242 60.5 
0.0463 79.5 
0.0470 79.5 
0.0237 60.5 
0.1218 12.3 
0.1205 12.3 
0.0416 58.8 
0.0418 58.8 
0.1304  6.0 
0.1300  6.0 
0.0413 71.0 
0.0417 71.0 
0.0417 89.4 
0.1215 58.9 
0.1221 58.9 
0.0640 88.8 
0.0633 88.8 
0.0531 70.9 
0.1484 12.9 
0.1479 12.9 
0.0540 70.9 
0.0629 48.4 
0.0633 48.4 
0.0520 40.6 
0.0516 40.6 
0.0738 80.1 
0.0732 80.1 
0.0457 97.5 
0.0464 97.5 
0.1131 50.6 
0.1128 50.6 
0.1243 62.9 
0.1245 62.9 
0.0288 28.9 
0.0286 28.9 
0.1075 87.4 
0.1074 87.4 
0.0210 96.4 
0.0205 96.4 
0.0800 20.8 
0.0809 20.8 
0.0533 86.5 
0.0380 16.5 
0.0528 86.5 
0.0382 16.5 
0.0782 99.7 
0.0779 99.7 
0.1089 25.3 
0.1086 25.3 
0.0749 96.8 
0.0729 96.8 
0.0508 29.0 
0.0513 29.0 
0.0628 35.7 
0.0617 35.7 
0.0540  4.9 
0.0543  4.9 
0.0462 74.4 
0.0468 74.4 
0.0929 62.0 
0.0939 62.0 
0.0418 97.4 
0.0411 97.4 
0.1578 70.4 
0.1568 70.4 
0.0233 77.9 
0.1254 19.8 
0.1259 19.8 
0.0232 77.9 
0.1231 23.9 
0.1230 23.9 
0.1187 50.2 
0.1191 50.2 
0.1138 76.3 
0.1155 76.3 
0.0324 42.0 
0.0330 42.0 
0.0765 97.2 
0.0763 97.2 
0.0274 56.7 
0.0263 62.3 
0.0286 56.7 
0.0259 98.4 
0.0450 66.5 
0.0444 66.5 
0.0456 83.1 
0.0407 87.4 
0.0261 98.4 
0.0408 87.4 
0.0390 23.7 
0.0392 23.7 
0.0234 76.8 
0.0230 76.8 
0.1273 43.4 
0.1280 43.4 
0.0595 62.5 
0.0585 53.5 
0.0596 53.5 
0.0533 87.4 
0.0541 87.4 
0.0983 67.6 
0.0985 67.6 
0.0457 81.0 
0.0460 81.0 
0.0442 95.0 
0.0460 95.0 
0.0602 96.3 
0.0619 96.3 
0.0321 33.8 
0.0316 49.1 
0.0318 33.8 
0.1030 73.3 
0.1042 73.3 
0.0454 60.4 
0.0454 60.4 
0.1191  7.6 
0.1176  7.6 
0.0665  3.0 
0.0666  3.0 
0.0323 82.6 
0.0329 82.6 
0.1199 33.5 
0.1206 33.5 
0.0801 88.1 
0.0807 88.1 
0.1175 18.8 
0.1164 18.8 
0.0877 41.9 
0.0877 41.9 
0.0850 94.2 
0.0852 94.2 
0.0427 80.0 
0.0423 80.0 
0.0208 72.5 
0.0208 72.5 
0.0639 72.4 
0.0640 72.4 
0.0520 31.7 
0.0519 31.7 
0.0341 86.4 
0.0335 86.4 
0.0452 74.6 
0.0461 74.6 
0.0919 30.8 
0.0902 30.8 
0.0505 75.6 
0.0520 75.6 
0.1173 82.7 
0.1170 82.7 
0.0414 31.4 
0.0402 31.4 
0.0735 67.9 
0.0729 67.9 
0.0712  6.6 
0.0720  6.6 
0.0924 66.0 
0.0945 66.0 
0.0684 79.4 
0.0687 79.4 
0.0332 44.9 
0.0336 44.9 
0.0548 42.9 
0.0559 63.6 
0.0927 99.3 
0.0546 42.9 
0.0556 63.6 
0.0924 99.3 
0.0303 68.8 
0.0304 68.8 
0.0301 47.2 
0.0300 47.2 
0.0840 90.5 
0.0841 90.5 
0.0233 89.4 
0.0240 89.4 
0.0578 35.5 
0.0359 65.8 
0.0580 35.5 
0.0373 65.8 
0.0986 18.2 
0.0988 18.2 
0.0281 80.3 
0.0504 90.0 
0.0272 80.3 
0.0488 90.0 
0.1015 69.3 
0.1014 69.3 
0.0287 51.8 
0.0303 51.8 
0.0265 92.6 
0.0258 92.6 
0.0607 88.1 
0.0603 88.1 
0.0233 87.8 
0.0239 87.8 
0.0240 70.9 
0.0235 70.9 
0.1299 86.4 
0.1296 86.4 
0.0364 66.1 
0.0364 66.1 
0.0377 42.6 
0.0385 42.6 
0.0718 81.4 
0.0716 81.4 
0.0859 38.2 
0.0852 38.2 
0.0565 74.6 
0.0573 74.6 
0.0650 75.8 
0.0661 75.8 
0.0964 59.6 
0.0964 59.6 
0.0556  4.8 
0.0554  4.8 
0.0206 57.3 
0.0219 57.3 
0.0714 90.7 
0.0714 90.7 
0.0291 35.7 
0.0286 35.7 
0.0330 13.1 
0.0332 13.1 
0.0285 62.6 
0.0511 67.8 
0.0513 67.8 
0.1183 10.3 
0.1175 10.3 
0.0569  9.4 
0.0577  9.4 
0.0779 67.7 
0.0779 67.7 
0.1182 13.5 
0.1175 13.5 
0.0339 66.4 
0.0356 66.4 
0.0774 94.3 
0.0778 94.3 
0.0302 94.5 
0.0300 94.5 
0.0728  4.1 
0.0723  4.1 
0.0546 94.9 
0.0547 94.9 
0.0335 37.9 
0.0337 37.9 
0.0807 47.3 
0.0482 91.2 
0.0806 47.3 
0.0478 91.2 
0.0362 70.5 
0.0366 70.5 
0.0331 74.1 
0.0322 74.1 
0.0593 44.8 
0.0571 44.8 
0.0519 81.0 
0.0511 81.0 
0.0736 88.9 
0.0734 88.9 
0.0251 27.2 
0.0252 27.2 
0.0249 50.9 
0.0612 81.8 
0.0432 77.8 
0.0609 81.8 
0.0436 77.8 
0.0977 74.1 
0.0960 43.1 
0.0945 43.1 
0.0986 25.6 
0.0979 25.6 
0.0828 98.3 
0.0822 98.3 
0.1247 15.1 
0.1243 15.1 
0.0653 87.8 
0.0652 87.8 
0.0451 94.5 
0.0431 94.5 
0.1088 92.8 
0.0750 85.0 
0.0761 94.6 
0.1104 92.8 
0.0743 85.0 
0.0464 57.3 
0.0466 57.3 
0.0505 39.9 
0.0508 39.9 
0.0585 69.3 
0.0670 73.4 
0.0604 69.3 
0.0676 73.4 
0.0492 55.3 
0.0494 55.3 
0.0611 95.3 
0.0614 95.3 
0.0321 64.4 
0.0329 64.4 
0.1452 11.0 
0.1449 11.0 
0.0400  5.3 
0.0396  5.3 
0.0407 96.4 
0.1245 56.1 
0.1252 56.1 
0.0293 39.3 
0.0292 39.3 
0.0602 76.2 
0.0604 76.2 
0.0447 71.4 
0.0453 71.4 
0.0326 88.8 
0.0339 88.8 
0.0463 65.6 
0.0469 65.6 
0.0293 92.2 
0.0294 92.2 
0.0753 45.8 
0.0760 45.8 
0.0328 89.8 
0.0331 89.8 
0.0685 85.0 
0.0700 85.0 
0.0531 82.4 
0.0549 82.4 
0.0713 17.1 
0.0704 17.1 
0.0790 34.5 
0.0799 34.5 
0.0785 44.2 
0.0776 44.2 
0.1125  6.3 
0.1123  6.3 
0.0677  4.3 
0.0668  4.3 
0.1017 65.0 
0.1015 65.0 
0.0270 65.2 
0.0285 65.2 
0.0256 26.3 
0.0263 26.3 
0.0327 79.3 
0.0318 79.3 
0.1545 18.1 
0.1559 18.1 
0.2031 26.8 
0.2036 26.8 
0.0708 65.3 
0.0692 65.3 
0.0428  1.7 
0.0427  1.7 
0.0242 18.1 
0.0245 18.1 
0.0710 46.9 
0.0715 46.9 
0.0208 55.7 
0.0388 54.0 
0.0395 54.0 
0.0212 55.7 
0.0703 98.2 
0.0701 98.2 
0.0625 92.4 
0.0632 92.4 
0.0825 56.7 
0.0828 56.7 
0.0438 84.4 
0.0441 84.4 
0.0340 49.7 
0.0339 49.7 
0.0375 89.6 
0.0382 89.6 
0.0459 80.6 
0.0458 80.6 
0.0442 75.0 
0.0446 75.0 
0.0640 70.4 
0.0639 70.4 
0.0334 63.5 
0.0338 63.5 
0.0421 58.2 
0.0427 58.2 
0.0519 98.2 
0.0520 98.2 
0.0334 92.3 
0.1063 51.7 
0.1064 51.7 
0.0321 92.3 
0.0532 26.1 
0.0542 26.1 
0.0912 76.8 
0.0913 76.8 
0.0318 60.6 
0.0320 60.6 
0.1042  9.9 
0.1035  9.9 
0.0359 51.2 
0.0356 51.2 
0.1021 88.7 
0.1019 88.7 
0.0624 99.6 
0.0624 99.6 
0.1161 86.9 
0.1163 86.9 
0.1401 60.9 
0.1386 60.9 
0.1002 11.4 
0.1000 11.4 
0.0921 55.0 
0.0923 55.0 
0.0636 59.6 
0.0637 59.6 
0.0750 85.7 
0.0760 85.7 
0.0216 67.0 
0.0212 67.0 
0.1032 17.1 
0.1041 17.1 
0.0703 57.3 
0.0716 57.3 
0.1146 19.0 
0.1147 19.0 
0.0346 96.3 
0.0358 96.3 
0.0228 47.8 
0.0224 47.8 
0.0219  7.0 
0.0216  7.0 
0.1019 46.6 
0.1013 46.6 
0.0319 79.6 
0.0320 79.6 
0.0316 75.7 
0.0311 75.7 
0.0322 83.9 
0.0673 92.8 
0.0311 83.9 
0.0665 92.8 
0.0660 34.3 
0.0672 34.3 
0.0758 94.6 
0.1079 25.6 
0.1064 25.6 
0.0753 94.6 
0.0921 63.5 
0.0926 63.5 
0.1114 66.8 
0.1116 66.8 
0.0821 21.9 
0.0826 21.9 
0.0907 22.0 
0.0901 22.0 
0.0951  6.6 
0.0966  6.6 
0.0418 42.4 
0.0431 42.4 
0.0516 16.6 
0.0521 16.6 
0.0273 79.6 
0.0276 79.6 
0.0267 87.0 
0.0239 35.8 
0.0513 47.5 
0.0230 35.8 
0.0513 47.5 
0.1369 98.0 
0.1363 98.0 
0.0817 39.4 
0.0807 39.4 
0.0288 47.0 
0.0290 47.0 
0.0600 21.4 
0.0592 21.4 
0.0702 47.9 
0.0699 47.9 
0.0518  7.2 
0.0527  7.2 
0.0341 57.0 
0.0345 57.0 
0.1010 99.2 
0.1000 99.2 
0.0527 90.3 
0.0782 92.7 
0.0522 90.3 
0.0773 92.7 
0.0811 69.5 
0.0790 15.0 
0.0795 15.0 
0.0816 69.5 
0.0848 29.3 
0.0850 29.3 
0.0969 92.2 
0.0795 82.4 
0.0968 92.2 
0.0806 82.4 
0.0791  9.1 
0.0784  9.1 
0.0630 92.4 
0.0811 77.9 
0.0808 77.9 
0.0630 92.4 
0.1216 89.4 
0.1229 89.4 
0.0463 87.5 
0.0461 87.5 
0.0829 99.6 
0.0819 99.6 
0.0438 48.8 
0.0436 48.8 
0.0824 24.3 
0.0822 24.3 
0.0720 25.9 
0.0713 25.9 
0.1356 12.0 
0.1362 12.0 
0.0223 97.8 
0.0495 44.4 
0.0768 93.9 
0.0771 93.9 
0.0489 44.4 
0.0238 97.8 
0.0780 63.5 
0.0772 63.5 
0.0793 21.5 
0.0809 21.5 
0.2010 98.7 
0.2006 98.7 
0.0207 65.4 
0.0816 38.5 
0.0808 38.5 
0.0208 65.4 
0.0250 31.0 
0.0250 31.0 
0.0601 98.3 
0.0592 98.3 
0.0238 90.6 
0.0236 90.6 
0.0226 86.8 
0.0735 98.1 
0.0757 98.1 
0.0244 86.8 
0.0241 20.5 
0.0256 20.5 
0.0225 74.2 
0.0238 74.2 
0.0238 89.8 
0.0658 76.6 
0.0654 76.6 
0.0316 11.6 
0.0312 11.6 
0.0809 84.3 
0.0813 84.3 
0.0591 47.7 
0.0594 47.7 
0.0591 83.7 
0.2154 19.9 
0.2163 19.9 
0.0694 90.3 
0.0572 82.0 
0.0571 82.0 
0.0693 90.3 
0.0781 15.9 
0.0784 15.9 
0.0227 76.1 
0.0241 76.1 
0.0665 34.9 
0.0658 34.9 
0.0961 46.8 
0.0962 46.8 
0.1070 60.3 
0.1070 60.3 
0.0810 65.2 
0.1444 70.6 
0.0804 65.2 
0.1461 70.6 
0.0443 97.4 
0.0439 97.4 
0.0814 71.9 
0.0808 71.9 
0.0625 91.5 
0.0631 91.5 
0.0446 26.0 
0.0440 26.0 
0.1436  7.6 
0.0713 17.5 
0.1439  7.6 
0.0716 17.5 
0.2208 21.0 
0.2206 21.0 
0.0792 68.4 
0.0797 68.4 
0.0720 40.6 
0.0730 40.6 
0.0838 16.2 
0.0834 16.2 
0.0818 98.2 
0.0832 98.2 
0.0843 33.6 
0.0840 33.6 
0.0638 29.6 
0.0635 29.6 
0.0730  4.8 
0.0731  4.8 
0.0807 27.6 
0.0810 27.6 
0.0747 76.9 
0.0743 76.9 
0.0733 72.2 
0.0724 65.2 
0.0740 65.2 
0.0579 53.4 
0.0590 56.4 
0.0570 53.4 
0.0684 47.8 
0.0686 47.8 
0.1523  9.9 
0.1534  9.9 
0.0626 57.7 
0.0642 57.7 
0.1271 98.8 
0.0738 79.3 
0.1288 98.8 
0.0735 79.3 
0.1235 60.8 
0.1247 60.8 
0.0959 27.1 
0.0958 27.1 
0.0496 87.6 
0.0503 87.6 
0.0296 85.2 
0.0304 85.2 
0.0726 76.6 
0.0727 76.6 
0.0880  9.8 
0.0881  9.8 
0.0860 98.1 
0.0861 98.1 
0.0753 98.8 
0.0764 98.8 
0.0647 11.2 
0.0650 11.2 
0.1165 92.0 
0.1162 92.0 
0.0324 89.4 
0.0327 89.4 
0.0673 95.4 
0.0677 95.4 
0.0641 57.5 
0.0839  6.8 
0.0838  6.8 
0.0641 57.5 
0.1721 13.9 
0.1728 13.9 
0.0237 93.5 
0.0234 93.5 
0.1193  6.9 
0.1191  6.9 
0.0653 25.0 
0.0646 25.0 
0.0221 87.8 
0.0223 87.8 
0.0920  6.7 
0.0905  6.7 
0.0642 74.7 
0.0649 74.7 
0.0250 96.7 
0.0251 96.7 
0.0311 36.0 
0.0321 36.0 
0.0247 57.7 
0.0249 57.7 
0.0648 72.9 
0.0651 72.9 
0.0749 96.4 
0.0763 96.4 
0.0657 76.2 
0.0652 76.2 
0.1185 50.0 
0.1194 50.0 
0.1009 62.7 
0.1004 62.7 
0.0383 58.5 
0.0381 58.5 
0.0714 24.9 
0.0716 24.9 
0.0568 49.8 
0.0566 49.8 
0.0637 79.3 
0.0656 79.3 
0.0571 24.4 
0.0565 24.4 
0.0441 54.1 
0.0425 54.1 
0.0624 27.3 
0.0621 27.3 
0.0598 13.7 
0.0601 13.7 
0.0203 27.0 
0.0218 27.0 
0.0737  7.1 
0.0735  7.1 
0.0809 65.9 
0.0808 65.9 
0.0880 23.2 
0.0879 23.2 
0.0898 24.3 
0.0894 24.3 
0.0916 53.6 
0.0917 53.6 
0.0652 29.2 
0.0653 29.2 
0.1678 11.2 
0.1680 11.2 
0.0704 75.2 
0.0689 75.2 
0.0738 51.6 
0.0731 51.6 
0.0724 47.8 
0.0714 47.8 
0.0896 71.5 
0.0898 71.5 
0.0736  6.4 
0.0738  6.4 
0.0742  8.7 
0.0740  8.7 
0.0724 99.5 
0.0719 99.5 
0.0662 90.2 
0.0662 90.2 
0.0818 88.4 
0.0814 88.4 
0.0656 91.7 
0.0645 91.7 
0.0801 83.0 
0.0807 83.0 
0.0856 96.2 
0.0858 96.2 
0.0833 99.9 
0.0823 99.9 
0.0750 81.1 
0.0729 81.1 
0.0619 86.1 
0.0618 86.1 
0.0244 50.2 
0.0234 50.2 
0.1377 22.5 
0.1368 22.5 
0.0856 92.8 
0.0854 92.8 
0.0219 16.4 
0.0218 16.4 
0.0456 55.9 
0.0457 55.9 
0.0531 63.0 
0.0472 84.6 
0.0549 63.0 
0.0670 36.7 
0.0670 36.7 
0.0465 84.6 
0.0238 76.2 
0.0245 76.2 
0.0734 81.4 
0.0726 81.4 
0.0850 95.4 
0.0868 95.4 
0.0818 85.7 
0.0802 85.7 
0.0483 81.9 
0.0490 81.9 
0.0402 89.5 
0.0402 89.5 
0.0239 74.5 
0.0245 74.5 
0.1511 15.2 
0.1501 15.2 
0.1124 20.4 
0.1126 20.4 
0.1236 13.6 
0.1244 13.6 
0.0534 81.7 
0.0535 81.7 
0.0643 91.9 
0.0648 91.9 
0.0841 33.3 
0.0849 33.3 
0.0532 53.2 
0.0538 53.2 
0.0806 75.8 
0.0807 75.8 
0.0680 56.9 
0.0673 56.9 
0.0731 26.4 
0.0722 26.4 
0.0806  5.0 
0.0801  5.0 
0.1115 58.2 
0.1119 58.2 
0.0499 94.9 
0.0502 94.9 
0.0253 85.2 
0.0256 85.2 
0.0338 42.5 
0.0347 42.5 
0.0632 78.1 
0.0627 78.1 
0.0351 84.7 
0.0350 84.7 
0.0227 34.4 
0.0240 34.4 
0.0514 97.3 
0.0469 90.8 
0.0508 97.3 
0.0462 90.8 
0.0741 91.3 
0.0745 91.3 
0.1017 18.8 
0.1016 18.8 
0.0678 55.1 
0.0681 55.1 
0.0629 74.0 
0.0627 74.0 
0.0760 80.4 
0.0761 80.4 
0.0327 75.4 
0.0332 75.4 
0.1549 30.5 
0.1548 30.5 
0.0557 62.5 
0.0553 62.5 
0.0245 51.8 
0.0246 51.8 
0.0400 11.5 
0.0408 11.5 
0.0550 22.4 
0.0563 22.4 
0.0792 86.1 
0.0387 85.0 
0.0787 86.1 
0.0380 85.0 
0.0354 60.6 
0.0359 60.6 
0.0471 59.1 
0.0466 59.1 
0.0683 66.4 
0.0681 66.4 
0.0352 83.6 
0.0354 83.6 
0.1246 55.1 
0.1251 55.1 
0.0358 20.2 
0.0363 20.2 
0.0595 73.1 
0.0590 73.1 
0.0507 55.7 
0.0511 55.7 
0.1197 88.9 
0.1203 88.9 
0.1408 21.0 
0.1398 21.0 
0.0354 35.9 
0.0355 35.9 
0.0626 73.1 
0.0628 73.1 
0.0808 40.9 
0.0587 88.6 
0.0592 88.6 
0.0811 40.9 
0.0798 98.2 
0.0803 98.2 
0.0335 64.8 
0.0327 64.8 
0.0322 85.4 
0.1385 24.1 
0.1378 24.1 
0.1418 28.3 
0.1418 28.3 
0.0546  3.2 
0.0550  3.2 
0.1098 56.8 
0.1108 56.8 
0.0874 66.1 
0.0890 66.1 
0.0475 15.2 
0.0476 15.2 
0.0722 96.5 
0.0711 96.5 
0.0860 92.4 
0.0859 92.4 
0.0462 81.6 
0.0461 81.6 
0.0344 43.6 
0.0344 43.6 
0.0571 87.5 
0.0568 87.5 
0.0228 80.8 
0.0223 92.4 
0.0246 80.8 
0.0283 52.3 
0.0289 52.3 
0.0596 74.6 
0.0596 74.6 
0.0469 63.0 
0.0471 63.0 
0.0541 91.3 
0.0529 91.3 
0.0804 92.9 
0.0805 92.9 
0.0680 99.4 
0.0682 99.4 
0.0559 81.9 
0.0540 81.9 
0.0665 71.6 
0.0662 71.6 
0.1487 65.7 
0.1490 65.7 
0.0542  4.4 
0.0542  4.4 
0.1401 93.2 
0.1388 93.2 
0.0227 47.2 
0.0225 47.2 
0.0234 91.9 
0.0227 99.4 
0.0745 61.8 
0.0743 61.8 
0.0478 18.9 
0.0237 99.4 
0.0467 18.9 
0.0250 99.9 
0.0243 99.9 
0.0666 94.6 
0.0661 94.6 
0.0726  7.9 
0.0725  7.9 
0.0663 30.1 
0.0664 30.1 
0.0223 74.9 
0.0228 74.9 
0.0278  6.4 
0.0277  6.4 
0.0311 40.9 
0.0307 40.9 
0.0660 98.2 
0.0662 98.2 
0.1442 49.5 
0.1436 49.5 
0.0422 54.4 
0.0409 54.4 
0.0551 89.7 
0.0544 89.7 
0.0412 11.3 
0.0417 11.3 
0.0713 83.6 
0.0719 83.6 
0.0761 72.0 
0.0764 72.0 
0.1139 26.6 
0.1136 26.6 
0.0276 43.2 
0.0267 43.2 
0.0270 71.3 
0.0269 71.3 
0.0266 94.8 
0.0266 94.8 
0.0823 35.6 
0.0818 35.6 
0.0305 80.1 
0.0886 84.1 
0.0895 84.1 
0.0306 80.1 
0.0790 54.6 
0.0782 54.6 
0.0275 77.5 
0.0273 77.5 
0.0679 80.0 
0.0677 80.0 
0.0749 92.7 
0.0763 92.7 
0.0275 44.4 
0.0831 92.7 
0.0832 92.7 
0.0269 44.4 
0.0266 93.7 
0.0719 51.3 
0.0721 51.3 
0.0275 93.7 
0.0841 93.2 
0.0850 93.2 
0.0447  9.3 
0.0450  9.3 
0.0511 67.8 
0.0511 67.8 
0.0577 91.7 
0.0808 93.2 
0.0808 93.2 
0.0579 91.7 
0.0781 97.8 
0.0772 97.8 
0.0977 38.1 
0.0979 38.1 
0.0624 23.3 
0.0626 23.3 
0.1058  6.2 
0.1057  6.2 
0.0272 45.6 
0.0252 45.6 
0.0415 14.1 
0.0406 14.1 
0.0707 24.4 
0.0712 24.4 
0.0562 82.4 
0.0566 82.4 
0.0299 87.9 
0.0303 87.9 
0.0256 95.4 
0.0261 95.4 
0.0522 75.4 
0.0633 12.5 
0.0634 12.5 
0.0538 78.4 
0.0522 75.4 
0.0539 78.4 
0.0291 86.3 
0.0307 86.3 
0.0310 68.3 
0.0311 68.3 
0.0311 42.8 
0.0311 42.8 
0.0661 62.3 
0.0668 55.2 
0.0659 55.2 
0.0657 83.9 
0.0207 35.9 
0.0205 35.9 
0.0622 60.8 
0.0621 60.8 
0.0618 25.8 
0.0618 25.8 
0.0385 84.0 
0.0389 84.0 
0.0385 59.4 
0.0389 59.4 
0.0826 92.7 
0.0829 92.7 
0.0597 92.9 
0.0597 92.9 
0.0248 51.0 
0.0239 51.0 
0.1160 23.6 
0.1152 23.6 
0.0811 28.1 
0.0805 28.1 
0.0249 70.6 
0.0249 70.6 
0.0224 95.7 
0.0633 76.3 
0.0637 76.3 
0.0234 95.7 
0.1019 52.8 
0.1020 52.8 
0.0311 53.4 
0.0319 53.4 
0.0768 16.6 
0.0768 16.6 
0.0582 46.4 
0.0562 46.4 
0.0559 55.1 
0.0555 55.1 
0.0548 96.8 
0.0545 96.8 
0.1219 92.6 
0.1211 92.6 
0.0476 52.4 
0.0461 52.4 
0.0310 69.8 
0.0315 69.8 
0.0294 80.3 
0.2387 21.4 
0.2383 21.4 
0.0249 67.5 
0.0249 67.5 
0.0574 82.8 
0.0577 82.8 
0.0550 29.1 
0.0538 29.1 
0.0531 62.3 
0.0859 83.2 
0.0856 83.2 
0.0731 95.5 
0.0715 95.5 
0.0574 57.2 
0.0581 57.2 
0.0263 40.3 
0.0260  3.9 
0.0262  3.9 
0.0261 80.0 
0.0475  4.9 
0.0474  4.9 
0.0253 80.0 
0.0732 98.8 
0.0730 98.8 
0.0533 94.8 
0.0535 94.8 
0.0834 76.6 
0.0847 76.6 
0.0294 70.0 
0.0287 70.0 
0.0499 92.1 
0.0502 92.1 
0.0665 97.2 
0.0694 81.2 
0.0669 97.2 
0.0694 81.2 
0.0535 73.7 
0.0544 73.7 
0.0252 49.4 
0.0244 49.4 
0.0984  5.7 
0.0983  5.7 
0.2305 81.6 
0.2306 81.6 
0.0267 40.2 
0.0271 40.2 
0.0281 37.2 
0.0275 37.2 
0.0672 81.0 
0.0664 81.0 
0.0364 86.9 
0.0364 86.9 
0.0555 27.5 
0.0550 27.5 
0.0751 89.1 
0.0749 89.1 
0.0538 96.9 
0.0555 96.9 
0.0769  3.7 
0.0766  3.7 
0.0636 37.1 
0.0645 37.1 
0.0290 45.2 
0.0290 45.2 
0.0758  6.7 
0.0758  6.7 
0.0975 28.2 
0.0959 28.2 
0.0702 86.3 
0.0700 86.3 
0.0749 90.9 
0.0715 71.1 
0.0738 90.9 
0.0720 71.1 
0.0987 13.1 
0.0991 13.1 
0.0519 89.1 
0.0528 89.1 
0.0689 16.6 
0.0697 16.6 
0.0283 25.0 
0.0292 25.0 
0.0851 63.5 
0.0846 63.5 
0.0519 99.1 
0.0531 99.1 
0.0696 26.8 
0.0685 26.8 
0.0273 82.7 
0.0443 20.5 
0.0443 20.5 
0.0265 82.7 
0.0852 90.5 
0.0848 90.5 
0.0359 18.0 
0.0360 18.0 
0.1209 53.3 
0.1210 53.3 
0.1454 79.1 
0.1452 79.1 
0.0476 52.3 
0.0473 52.3 
0.0310 49.6 
0.0310 49.6 
0.0378 94.5 
0.0697 63.0 
0.0693 63.0 
0.0374 94.0 
0.0379 94.0 
0.0437 87.3 
0.0578 18.0 
0.0587 18.0 
0.0446 87.3 
0.0912 35.1 
0.0914 35.1 
0.1804  5.6 
0.1809  5.6 
0.0360 68.3 
0.0343 68.3 
0.0503 67.2 
0.0505 67.2 
0.0548 87.9 
0.0550 87.9 
0.0370  8.7 
0.0370  8.7 
0.0269 37.4 
0.0279 37.4 
0.0277 87.4 
0.0303 78.8 
0.0305 78.8 
0.0513 88.2 
0.0516 88.2 
0.0466 60.2 
0.0453 60.2 
0.1077 34.5 
0.1085 34.5 
0.0529 24.1 
0.0533 24.1 
0.0242 75.6 
0.0258 75.6 
0.0479 52.9 
0.0496 52.9 
0.1199 58.7 
0.1209 58.7 
0.0507 89.9 
0.0503 89.9 
0.0735 81.2 
0.0727 81.2 
0.1497 26.3 
0.1487 26.3 
0.1506 13.5 
0.1504 13.5 
0.0274 94.0 
0.0279 94.0 
0.0496 74.8 
0.0501 74.8 
0.0417 96.0 
0.0414 96.0 
0.0457 92.2 
0.0462 92.2 
0.0591 77.9 
0.0583 77.9 
0.0624 65.0 
0.0613 65.0 
0.0304 34.7 
0.0307 34.7 
0.0285 65.6 
0.0424 23.1 
0.0323 99.2 
0.0411 23.1 
0.0612 69.4 
0.0608 69.4 
0.0322 60.7 
0.0323 60.7 
0.0828 28.6 
0.0832 28.6 
0.0961 30.9 
0.0949 30.9 
0.0314 48.2 
0.0310 48.2 
0.0420 55.8 
0.0419 55.8 
0.0502 76.0 
0.0509 76.0 
0.0429  2.3 
0.0430  2.3 
0.0687 74.9 
0.0673 74.9 
0.0436 57.7 
0.0442 57.7 
0.0374 47.4 
0.0616 79.9 
0.0378 47.4 
0.0620 79.9 
0.2068 21.6 
0.2064 21.6 
0.0435 38.1 
0.0429 38.1 
0.0455 44.8 
0.0453 44.8 
0.0327 75.5 
0.0462 17.0 
0.0466 17.0 
0.0326 75.5 
0.0329 77.8 
0.0333 77.8 
0.0602 74.1 
0.0599 74.1 
0.0437 49.3 
0.0441 49.3 
0.0443 59.2 
0.0328 93.9 
0.0440 59.2 
0.0336 93.9 
0.0429 51.3 
0.0444 51.3 
0.1219 49.5 
0.1208 49.5 
0.1358 78.8 
0.1367 78.8 
0.0717 58.0 
0.0718 58.0 
0.0437 96.5 
0.0441 96.5 
0.1364 26.2 
0.1355 26.2 
0.1636 14.4 
0.1642 14.4 
0.0797 55.4 
0.0797 55.4 
0.0690 53.4 
0.0699 53.4 
0.0404 90.4 
0.0402 90.4 
0.0540 65.2 
0.0545 65.2 
0.0657 71.1 
0.0657 71.1 
0.0301 43.0 
0.0306 43.0 
0.0858 92.3 
0.0849 92.3 
0.0294 84.9 
0.0308 52.6 
0.0292 52.6 
0.0216 28.0 
0.0223 28.0 
0.0219 29.0 
0.0211 29.0 
0.0556 81.4 
0.0551 81.4 
0.0204 59.5 
0.0737 38.1 
0.0736 38.1 
0.0424 67.3 
0.0442 67.3 
0.0741 92.9 
0.0738 92.9 
0.0874 14.9 
0.0868 14.9 
0.1040 67.6 
0.1046 67.6 
0.0636 32.9 
0.0635 32.9 
0.0728 12.5 
0.0711 12.5 
0.0797 87.5 
0.0787 87.5 
0.0397 55.8 
0.0405 55.8 
0.0370 77.4 
0.0380 77.4 
0.0360 43.4 
0.0352 82.5 
0.0366 43.4 
0.0463 58.9 
0.0467 58.9 
0.0864 82.3 
0.0874 82.3 
0.0455 77.1 
0.0443 77.1 
0.0601 66.1 
0.0379 87.4 
0.0603 66.1 
0.0372 87.4 
0.1253 20.9 
0.1244 20.9 
0.0361 17.7 
0.0370 17.7 
0.0331 86.6 
0.0331 86.6 
0.0805 51.0 
0.0814 51.0 
0.0808 75.7 
0.0370 59.4 
0.0382 92.0 
0.0612 17.2 
0.0617 17.2 
0.0359 59.4 
0.0376 92.0 
0.0752 24.0 
0.0739 24.0 
0.0472 74.8 
0.0474 74.8 
0.0378 77.2 
0.0377 77.2 
0.0861 43.4 
0.0855 43.4 
0.0526 80.6 
0.0529 80.6 
0.1551 23.9 
0.1554 23.9 
0.1156 38.7 
0.1148 38.7 
0.1161  9.5 
0.1148  9.5 
0.0620 71.4 
0.0621 71.4 
0.0383 93.8 
0.0809 24.3 
0.0805 24.3 
0.0382 93.8 
0.0748 88.8 
0.0743 88.8 
0.0762 15.5 
0.0761 15.5 
0.0425 63.0 
0.1275  6.2 
0.1274  6.2 
0.0441 63.0 
0.0817 28.1 
0.0814 28.1 
0.0837 35.7 
0.0821 35.7 
0.0747 34.5 
0.0744 34.5 
0.0549 53.2 
0.0545 53.2 
0.0796  8.3 
0.0792  8.3 
0.0406 92.1 
0.0621 10.4 
0.0625 10.4 
0.0421 92.1 
0.0681 80.2 
0.0674 80.2 
0.0808 64.9 
0.0819 64.9 
0.0277 36.4 
0.0271 36.4 
0.0825 72.6 
0.0761 95.0 
0.0759 95.0 
0.0828 72.6 
0.0908 41.4 
0.0904 41.4 
0.0418 82.6 
0.0420 82.6 
0.1273 90.3 
0.0375 88.6 
0.0779  6.9 
0.0777  6.9 
0.1280 90.3 
0.1061 44.8 
0.1056 44.8 
0.0379 88.6 
0.1218 44.9 
0.1233 44.9 
0.0669 83.0 
0.0673 83.0 
0.0785 64.4 
0.0792 64.4 
0.0659 69.2 
0.0655 69.2 
0.0335 73.5 
0.0653 61.3 
0.0332 73.5 
0.0662 61.3 
0.0730 83.6 
0.0710 83.6 
0.0718 91.9 
0.0719 91.9 
0.0947 21.6 
0.0948 21.6 
0.0673  6.1 
0.0672  6.1 
0.0351 59.2 
0.0348 59.2 
0.0737 84.2 
0.0737 84.2 
0.0338 74.8 
0.0345 74.8 
0.0740 40.5 
0.0745 40.5 
0.0563 72.7 
0.0557 72.7 
0.0640 21.6 
0.0631 21.6 
0.1224 10.5 
0.1225 10.5 
0.0387 99.3 
0.0378 99.3 
0.0496 12.0 
0.0508 12.0 
0.0376 96.2 
0.0376 96.2 
0.0929 55.7 
0.0938 55.7 
0.0991 86.8 
0.0999 86.8 
0.0490 83.3 
0.0497 83.3 
0.1316 72.6 
0.1324 72.6 
0.1103 74.9 
0.1094 74.9 
0.0420  3.4 
0.0416  3.4 
0.0321 87.1 
0.0325 87.1 
0.0793 17.0 
0.0809 17.0 
0.0453 98.5 
0.0449 98.5 
0.0876 95.8 
0.0968  6.3 
0.0959  6.3 
0.0881 95.8 
0.0381 52.0 
0.0545 96.7 
0.0385 52.0 
0.0546 96.7 
0.1167 27.5 
0.1173 27.5 
0.0355 45.0 
0.0351 45.0 
0.0335 72.1 
0.0509 88.2 
0.0510 88.2 
0.0352 72.1 
0.0415 51.0 
0.0414 51.0 
0.0476 61.3 
0.0481 61.3 
0.0808 95.7 
0.0800 95.7 
0.0722 85.8 
0.0710 85.8 
0.0582 75.6 
0.0587 75.6 
0.0765 51.0 
0.0768 51.0 
0.0705 28.8 
0.0705 28.8 
0.0608 59.8 
0.0613 59.8 
0.0354 73.3 
0.0370 73.3 
0.0402 90.5 
0.0420 90.5 
0.0516 70.5 
0.0515 70.5 
0.0354 59.5 
0.0354 59.5 
0.0522 39.9 
0.0514 39.9 
0.1572 21.0 
0.1553 21.0 
0.0333 64.1 
0.0460 80.9 
0.0453 80.9 
0.0335 64.1 
0.0330 63.0 
0.0320 63.0 
0.0340 93.8 
0.0340 93.8 
0.0508 66.1 
0.0509 66.1 
0.0716 82.8 
0.0721 82.8 
0.0874 51.0 
0.0878 51.0 
0.0341 93.2 
0.0343 93.2 
0.0361 42.1 
0.0363 42.1 
0.0592 69.3 
0.0604 69.3 
0.0878 68.0 
0.0872 68.0 
0.1021 65.8 
0.0330 78.1 
0.1025 65.8 
0.0433 97.9 
0.0334 78.1 
0.0435 97.9 
0.0410 64.5 
0.0335 32.4 
0.0337 32.4 
0.0400 64.5 
0.0350 73.5 
0.0364 73.5 
0.0483 90.2 
0.0480 90.2 
0.0394 36.8 
0.0395 36.8 
0.0391 97.1 
0.0595 33.7 
0.0395 97.1 
0.0600 33.7 
0.0403 67.6 
0.0878 92.9 
0.0872 92.9 
0.0379 63.2 
0.0396 67.6 
0.0368 63.2 
0.0390 82.6 
0.0646 55.3 
0.0632 55.3 
0.0388 74.2 
0.0399 74.2 
0.0385 95.1 
0.0441  6.6 
0.0442  6.6 
0.0398 49.7 
0.0407 49.7 
0.0388 23.3 
0.0381 23.3 
0.0371 41.0 
0.0361 41.0 
0.1704  8.8 
0.1696  8.8 
0.0416 76.9 
0.0411 76.9 
0.0419 58.1 
0.0433 58.1 
0.0400 95.3 
0.0403 95.3 
0.0936 43.1 
0.0943 43.1 
0.0625 94.9 
0.0615 94.9 
0.0546 43.3 
0.0541 43.3 
0.0393 69.3 
0.0395 69.3 
0.0938 60.7 
0.0939 60.7 
0.0552 30.3 
0.0546 30.3 
0.1328 76.5 
0.1329 76.5 
0.0951 99.5 
0.0672 42.7 
0.0337 39.4 
0.0342 39.4 
0.0662 42.7 
0.0939 99.5 
0.0310 33.1 
0.0306 33.1 
0.0739 42.4 
0.0737 42.4 
0.0424 92.2 
0.0420 92.2 
0.0655  5.3 
0.0658  5.3 
0.0310 96.2 
0.0323 96.2 
0.0779 12.5 
0.0781 12.5 
0.0710 59.9 
0.0703 59.9 
0.1127 41.7 
0.1116 41.7 
0.0506 19.2 
0.0498 19.2 
0.0713 80.8 
0.0703 80.8 
0.0593 85.1 
0.0590 85.1 
0.0300 83.3 
0.0305 83.3 
0.0963 52.9 
0.0971 52.9 
0.0319 91.3 
0.0483 65.5 
0.0477 65.5 
0.0320 91.3 
0.1009 38.0 
0.0995 38.0 
0.0667 36.1 
0.0666 36.1 
0.0322 83.9 
0.0320 83.9 
0.0676 70.8 
0.0676 70.8 
0.0492 89.2 
0.0565 97.2 
0.0556 97.2 
0.0485 89.2 
0.0676 66.0 
0.0675 66.0 
0.1071 37.2 
0.1071 37.2 
0.0653 13.5 
0.0648 13.5 
0.0500 54.8 
0.0494 54.8 
0.0479 51.3 
0.0484 51.3 
0.0343 89.6 
0.0345 89.6 
0.1139 39.4 
0.1122 39.4 
0.0505 39.4 
0.0504 39.4 
0.0455 78.4 
0.0464 78.4 
0.0316 70.2 
0.0317 70.2 
0.0520 61.7 
0.0517 61.7 
0.0506 79.7 
0.0289 96.0 
0.0305 96.0 
0.1042 20.6 
0.1048 20.6 
0.0723 12.9 
0.0726 12.9 
0.0381 68.5 
0.0367 68.5 
0.0517 71.6 
0.0543 65.4 
0.0533 65.4 
0.0315 99.5 
0.0318 99.5 
0.0751 43.6 
0.0744 43.6 
0.0711 81.4 
0.0702 81.4 
0.0311 88.7 
0.0314 88.7 
0.0635 72.7 
0.0633 72.7 
0.0557 25.1 
0.0556 25.1 
0.0506 44.5 
0.0492 44.5 
0.1300 10.1 
0.1309 10.1 
0.0560 53.7 
0.0566 53.7 
0.0868  3.4 
0.0873  3.4 
0.0620 50.1 
0.0621 50.1 
0.0825  3.0 
0.0824  3.0 
0.0364 79.4 
0.0363 79.4 
0.0990 97.6 
0.0995 97.6 
0.0471 91.6 
0.0470 91.6 
0.0650 91.4 
0.0641 91.4 
0.0575 84.6 
0.0358  7.8 
0.0351  7.8 
0.0569 84.6 
0.0359 85.3 
0.0361 85.3 
0.0357 84.8 
0.0358 84.8 
0.0983 74.2 
0.0985 74.2 
0.0879 65.0 
0.0870 65.0 
0.0631  4.1 
0.0629  4.1 
0.0300 93.1 
0.0382 77.8 
0.0310 93.1 
0.0389 77.8 
0.0370 82.8 
0.0372 82.8 
0.0974 15.8 
0.0969 15.8 
0.0484 49.6 
0.0496 49.6 
0.1812 22.4 
0.1813 22.4 
0.0296  4.6 
0.0294  4.6 
0.0449 69.4 
0.0451 69.4 
0.0471 62.8 
0.0476 62.8 
0.0858 91.6 
0.0852 91.6 
0.0276 38.2 
0.0278 38.2 
0.0291 39.3 
0.0291 39.3 
0.1058 75.5 
0.1063 75.5 
0.0787 86.2 
0.0782 86.2 
0.1560 38.0 
0.1575 38.0 
0.1895 71.9 
0.1895 71.9 
0.0733 80.1 
0.0734 80.1 
0.0515 19.4 
0.0516 19.4 
0.0699 48.6 
0.0699 48.6 
0.0609 11.2 
0.0600 11.2 
0.0320 84.2 
0.0329 84.2 
0.0298 71.9 
0.0292 71.9 
0.0347 17.5 
0.0343 17.5 
0.0292 34.5 
0.0285 34.5 
0.0903 41.2 
0.0903 41.2 
0.1124  8.1 
0.1122  8.1 
0.0754 18.7 
0.0750 18.7 
0.1108 29.2 
0.1112 29.2 
0.0279 24.3 
0.0283 24.3 
0.0604 98.5 
0.0592 98.5 
0.1394 24.5 
0.1395 24.5 
0.1567 26.3 
0.1563 26.3 
0.0998 19.2 
0.0991 19.2 
0.1273 86.6 
0.1281 86.6 
0.0313 83.1 
0.0314 83.1 
0.0980 42.4 
0.0979 42.4 
0.0843 10.3 
0.0848 10.3 
0.0481 22.7 
0.0493 22.7 
0.0466  4.3 
0.0461  4.3 
0.1262 37.9 
0.1254 37.9 
0.0252 96.6 
0.0254 96.6 
0.1554 25.6 
0.1549 25.6 
0.0948 54.2 
0.0950 54.2 
0.0373 68.4 
0.0378 68.4 
0.0578 58.3 
0.0578 58.3 
0.0707 97.2 
0.0705 97.2 
0.1108 60.2 
0.1114 60.2 
0.0555 88.4 
0.0563 88.4 
0.1075 59.6 
0.1067 59.6 
0.0727 95.9 
0.0736 95.9 
0.1085 58.8 
0.1074 58.8 
0.0883 34.3 
0.0877 34.3 
0.0816 99.4 
0.0819 99.4 
0.1072  7.9 
0.1074  7.9 
0.0574  8.7 
0.0584  8.7 
0.1276 44.8 
0.1269 44.8 
0.0365 80.3 
0.0367 80.3 
0.0853 30.9 
0.0854 30.9 
0.0771 88.5 
0.0779 88.5 
0.0499 56.2 
0.0495 56.2 
0.0769 97.8 
0.0770 97.8 
0.0823 97.5 
0.0825 97.5 
0.0820  6.2 
0.0823  6.2 
0.0798 97.0 
0.0789 97.0 
0.1543 33.8 
0.1542 33.8 
0.0779 84.7 
0.0785 84.7 
0.1811 90.9 
0.1814 90.9 
0.0470 58.8 
0.0473 58.8 
0.1028 22.3 
0.1036 22.3 
0.0418 62.8 
0.0400 36.0 
0.0403 36.0 
0.0341 52.8 
0.0339 76.7 
0.0341 52.8 
0.0398 86.4 
0.0400 86.4 
0.1185 27.3 
0.1178 27.3 
0.0320 70.0 
0.0331 70.0 
0.0396 89.4 
0.0407 89.4 
0.0693 12.9 
0.0710 12.9 
0.0697 93.5 
0.0405 76.3 
0.0421 76.3 
0.0699 13.5 
0.0697 13.5 
0.0340 49.0 
0.0339 49.0 
0.0862 83.7 
0.0843 83.7 
0.0850 65.0 
0.0858 65.0 
0.0575 56.2 
0.0584 56.2 
0.0358  1.8 
0.0353 42.4 
0.0587 80.4 
0.0584 80.4 
0.0373 63.0 
0.0374 63.0 
0.0667 84.8 
0.0665 84.8 
0.0758 55.6 
0.0762 55.6 
0.0742 60.2 
0.0741 60.2 
0.0486 74.1 
0.0491 74.1 
0.0824 53.5 
0.0831 53.5 
0.0634 73.4 
0.0632 73.4
# Data compliments of Xin Liu!
#
# Liu et al 2010 ApJL 715 30
0.1816	1.5
0.1463	1.5
0.1300	6.3
0.2070	5.1
# McGurk et al 2011 ApJ 738 2
0.3381	4.8
# Fu et al 2012 ApJ 745 67
0.318	6.0
0.161	0.5
0.390	7.8
# Green et al. 2010 (SDSS J1254+0846)
0.44	21
# Koss et al. 2011 (Mrk 739)
0.0298	3.4
# Comerford et al. 2010 (COSMOS J1000+0206)
0.36	1.75
# Arp 299 (this thing is bright in just about all wavelengths...)
0.01	4.6
# 3c75
0.02	7
# 0402+379
0.06	0.007
# NGC 326
0.0477	6.55
# Mrk 463
0.0504	3.8
# NGC 6240
0.024	0.7
# NGC 3393
0.01251	0.150


==> figs/liu-et-al-2011.txt <==
#Title: Active Galactic Nucleus Pairs from the Sloan Digital Sky Survey.  I. 
#       The Frequency on ~5-100 kpc Scales  
#Authors: Liu X., Shen Y., Strauss M.A., Hao L.
#Table: SDSS AGN Pairs
#Byte-by-byte Description of file: apj398354t1_mrt.txt
#--------------------------------------------------------------------------------
#   Bytes Format Units  Label   Explanations
#--------------------------------------------------------------------------------
#   1- 19 A19    ---    Name    SDSS Designation (1)
#  21- 24 I4     ---    Plate   Spectroscopic plate number
#  26- 28 I3     ---    Fiber   Fiber identification
#  30- 34 I5     d      MJD     Modified Julian Date of observation
#  36- 41 F6.4   ---    z       Redshift
#  43- 47 F5.1   arcsec DelTh   Angular separation
#  49- 52 F4.1   kpc    rp      Transverse proper separation; h_70_^-1^ kpc
#  54- 56 I3     km/s   DelV    Line-of-sight velocity offset
#  58- 62 F5.2   mag    rmag    SDSS r-band model magnitude (2)
#      64 I1     ---    FAGN    Sub-population flag (3)
#      66 I1     ---    FTidal  Tidal flag (4)
#--------------------------------------------------------------------------------
#Note (1): With J2000 coordinates given in the form of "hhmmss.ss+ddmmss.s".
#Note (2): Corrected for Galactic extinction.
#Note (3): Flag for sub-populations in the parent AGN sample. "0" through "2" 
#          are for narrow-line AGNs contained in the MPA-JHU DR7 catalog, 
#          where "0" stands for Seyferts, "1" for LINERs, and "2" for composites,
#          respectively, according to the Kewley et al. (2001) and 
#          Kauffmann et al. (2003a) criteria for separating AGNs and composites 
#          from H II regions, and the Ho et al. (1997) criterion for separating 
#          Seyferts from LINERS (Figure 4). "3" for narrow-line quasars in the 
#          Reyes et al. (2008) sample but not in the MPA-JHU DR7 catalog, "4" 
#          for broad-line quasars, and "5" for broad-line AGNs according to the
#          Hao et al. (2005b) selection.
#Note (4): Flag from visual identification of tidal features. "0" for 
#          "non-interaction", "1" for ambiguous, "2" for "tidal", and "3" for 
#          "dumbbell" systems.
#--------------------------------------------------------------------------------
# SDSS name	     x   x    x    redshift angsep linsep (kpc)
J000249.07+004504.8 0388 345 51793 0.0868   5.9  9.5  63 16.08 0 3 
J000249.44+004506.7 0685 593 52203 0.0865   5.9  9.5  63 16.43 1 3 
J000257.21+000750.5 0685 531 52203 0.0901  45.4 76.0 109 16.15 2 2 
J000258.59+000831.0 0387 072 51791 0.0897  45.4 76.0 109 16.67 2 2 
J000323.74+010547.3 1490 321 52994 0.0993  12.2 22.4  22 17.98 2 2 
J000323.74+010559.5 0387 620 51791 0.0994  12.2 22.4  22 17.42 2 2 
J000425.78-095854.4 0650 598 52143 0.1122  24.1 49.1  53 16.41 0 2 
J000426.66-095834.4 0651 392 52141 0.1120  24.1 49.1  53 16.57 2 2 
J000431.92-011411.7 0388 282 51793 0.0887  42.3 70.1  45 17.22 0 0 
J000433.25-011334.4 1490 241 52994 0.0889  42.3 70.1  45 18.47 2 0 
J000621.33-100412.6 0651 228 52141 0.1062  45.6 88.3 165 17.46 0 1 
J000623.74-100345.0 0650 033 52143 0.1056  45.6 88.3 165 17.34 1 1 
J000700.56+005410.5 0388 441 51793 0.0925  56.2 96.7 250 15.44 1 2 
J000704.18+005425.0 0686 407 52519 0.0935  56.2 96.7 250 16.96 1 2 
J000948.47+135819.8 0752 283 52251 0.1179   7.9 16.7 281 17.39 1 2 
J000948.49+135811.9 0751 003 52251 0.1169   7.9 16.7 281 17.92 2 2 
J000956.72+000958.4 0686 558 52519 0.1023  36.7 69.3 114 16.65 1 0 
J000958.76+000938.2 0389 360 51795 0.1027  36.7 69.3 114 16.81 2 0 
J001010.89-001430.2 0669 061 52559 0.1140   4.0  8.3 182 17.26 1 2 
J001011.16-001430.8 0389 315 51795 0.1133   4.0  8.3 182 16.84 2 2 
J001050.37-010257.6 0686 020 52519 0.1130   5.2 10.6  54 17.60 0 2 
J001050.70-010259.1 1541 295 53732 0.1132   5.2 10.6  54 19.30 0 2 
J001112.89-100122.4 0652 307 52138 0.0838  53.7 84.7  59 17.70 1 0 
J001116.45-100126.8 0651 594 52141 0.0840  53.7 84.7  59 17.41 0 0 
J001734.86+150524.9 0753 351 52233 0.0843  40.9 64.1 257 17.15 2 0 
J001737.25+150544.6 0752 638 52251 0.0834  40.9 64.1 257 17.35 2 0 
J001842.19-101613.9 0653 303 52145 0.1215  14.6 32.0 140 17.02 2 2 
J001842.81-101625.1 0652 071 52138 0.1220  14.6 32.0 140 16.85 2 2 
J001907.45+010941.1 0390 380 51900 0.1051   6.0 11.6 183 17.29 1 1 
J001907.61+010946.6 1542 367 53734 0.1058   6.0 11.6 183 18.96 1 1 
J002208.69+002200.5 0688 474 52203 0.0710   3.1  4.2  87 15.63 1 2 
J002208.83+002202.8 0390 497 51900 0.0707   3.1  4.2  87 15.57 1 2 
J002339.83-004855.3 0390 102 51900 0.0634  48.9 59.6 158 15.73 1 1 
J002343.09-004854.4 0391 297 51782 0.0640  48.9 59.6 158 15.78 2 1 
J002345.08-010029.9 0390 009 51900 0.0663  56.7 72.1 480 17.19 2 0 
J002348.45-010004.0 0390 013 51900 0.0646  56.7 72.1 480 16.32 2 0 
J002618.12+001005.6 1543 412 53738 0.1101  16.4 33.1 169 17.95 2 0 
J002618.66+000951.3 1542 637 53734 0.1107  16.4 33.1 169 18.20 2 0 
J002636.14-002507.0 1543 163 53738 0.1180  17.6 37.7 104 18.54 2 0 
J002636.97-002454.7 1493 233 52933 0.1184  17.6 37.7 104 17.60 2 0 
J004239.54-093053.8 0655 595 52162 0.0574  77.0 85.7 176 15.92 2 0 
J004244.64-093102.8 0656 423 52148 0.0568  77.0 85.7 176 15.91 2 0 
J005113.94+002047.2 1084 495 52591 0.1124   3.4  6.9  64 19.28 2 2 
J005114.12+002049.2 0394 425 51913 0.1126   3.4  6.9  64 16.77 2 2 
J005125.23+160340.1 0420 405 51871 0.0623  72.9 87.1  86 14.97 1 0 
J005127.67+160443.1 0420 402 51871 0.0620  72.9 87.1  86 15.83 2 0 
J005141.33+010127.2 0692 379 52201 0.0666  28.0 36.1 182 15.01 1 2 
J005142.87+010143.1 0394 445 51913 0.0672  28.0 36.1 182 15.82 1 2 
J005214.82+003456.4 1084 510 52591 0.1156   2.9  6.0 158 19.18 2 2 
J005214.90+003458.9 0394 489 51913 0.1150   2.9  6.0 158 16.21 2 2 
J005619.38+135326.2 0420 041 51871 0.0386 104.5 80.0 345 16.72 2 0 
J005620.79+135143.8 0420 053 51871 0.0398 104.5 80.0 345 14.57 1 0 
J005639.15+000701.0 0692 595 52201 0.0710  61.0 82.9  75 15.73 2 0 
J005643.20+000707.1 0394 635 51913 0.0713  61.0 82.9  75 16.55 2 0 
J005920.65+002927.4 0395 506 51783 0.0625  26.0 31.3 213 16.43 1 0 
J005922.26+002917.6 0693 430 52254 0.0633  26.0 31.3 213 15.05 1 0 
J010121.58+002305.4 0396 386 51816 0.0925  45.8 78.9 318 16.58 2 0 
J010124.56+002254.8 0693 485 52254 0.0937  45.8 78.9 318 16.81 1 0 
J010125.46+000027.6 0693 499 52254 0.1100  39.4 77.8 496 14.70 5 0 
J010127.81+000045.3 0395 599 51783 0.1082  39.4 77.8 496 16.75 1 0 
J010621.81+143455.8 0421 024 51821 0.0396  70.2 55.0 208 15.93 2 0 
J010623.75-001010.4 0396 077 51816 0.0485  88.9 84.5 153 17.51 2 0 
J010623.93-000841.5 0396 560 51816 0.0480  88.9 84.5 153 14.73 1 0 
J010625.69+143416.7 0421 032 51821 0.0404  70.2 55.0 208 14.34 2 0 
J010829.53+142628.0 0422 199 51811 0.0605  62.4 73.1  51 15.66 1 0 
J010833.69+142625.8 0422 166 51811 0.0607  62.4 73.1  51 15.90 1 0 
J010847.30+001155.2 0397 391 51794 0.0508  57.1 56.7  24 15.91 2 0 
J010850.35+001229.3 0397 394 51794 0.0507  57.1 56.7  24 17.26 1 0 
J010922.00+142032.3 0422 146 51811 0.0384 126.8 96.4 245 13.58 1 1 
J010928.81+142147.3 0422 148 51811 0.0375 126.8 96.4 245 14.15 1 1 
J010941.83-004425.6 1082 062 52523 0.0889   9.7 16.0  71 16.67 2 2 
J010942.19-004417.6 0397 259 51794 0.0887   9.7 16.0  71 16.53 2 2 
J010959.03+135815.2 0422 095 51811 0.0564  67.3 73.6 539 16.60 1 0 
J011003.16+135841.2 0422 096 51811 0.0583  67.3 73.6 539 14.50 2 0 
J011014.12+002157.3 0694 550 52209 0.0451  88.2 77.9  59 16.08 2 0 
J011017.14+002041.6 0397 465 51794 0.0449  88.2 77.9  59 14.97 2 0 
J011129.70+153353.7 0422 536 51811 0.0600  30.9 35.8 433 16.11 2 1 
J011131.69+153345.6 0423 340 51821 0.0615  30.9 35.8 433 17.04 2 1 
J011202.71-001549.4 0397 108 51794 0.0433  73.0 62.2 270 15.63 2 0 
J011204.62-001442.4 0397 111 51794 0.0442  73.0 62.2 270 14.86 1 0 
J011544.85+001400.0 0695 514 52202 0.0445  45.0 39.4 394 15.77 1 0 
J011545.23+001444.6 1080 394 52614 0.0431  45.0 39.4 394 16.43 2 0 
J011832.49-001030.0 1499 031 53001 0.0776  60.5 89.1  38 17.86 2 0 
J011832.93+010930.8 0695 575 52202 0.0442  45.8 39.9 228 14.56 1 0 
J011834.47-000937.3 0696 307 52209 0.0778  60.5 89.1  38 15.71 2 0 
J011835.90+010919.9 1080 407 52614 0.0450  45.8 39.9 228 16.79 0 0 
J012129.27+003732.6 1551 344 53327 0.0439   4.0  3.5  44 14.70 5 2 
J012129.32+003728.7 0399 350 51817 0.0437   4.0  3.5  44 16.93 2 2 
J012154.53-100815.8 0660 022 52177 0.1046  16.4 31.4   4 16.85 0 1 
J012155.59-100811.6 0661 225 52163 0.1046  16.4 31.4   4 16.81 1 1 
J012612.09-000126.9 0697 312 52226 0.1048   4.2  8.0 234 17.44 2 2 
J012612.34-000128.7 1501 172 53740 0.1039   4.2  8.0 234 17.65 0 2 
J013705.74-090937.3 0663 399 52145 0.0691  43.7 58.3 239 16.69 1 1 
J013706.95-090857.5 0662 558 52147 0.0699  43.7 58.3 239 15.31 0 1 
J013848.33-000221.1 0401 280 51788 0.0742  34.6 48.9 129 17.42 2 0 
J013848.45-000255.7 0698 171 52203 0.0738  34.6 48.9 129 17.87 0 0 
J014402.61-000708.9 0401 113 51788 0.0794  55.0 82.5   3 17.40 0 0 
J014405.76-000737.3 0401 108 51788 0.0794  55.0 82.5   3 17.54 2 0 
J015232.94-005745.9 1504 093 52940 0.0598   2.3  2.7  69 17.74 2 1 
J015233.06-005744.3 0402 138 51793 0.0600   2.3  2.7  69 16.27 2 1 
J015235.35-083236.6 0665 463 52168 0.0517  58.5 58.9 157 16.49 1 0 
J015235.99-083138.9 0665 466 52168 0.0511  58.5 58.9 157 14.87 1 0 
J015303.50+010123.0 0402 580 51793 0.0595  77.0 88.5 198 16.35 1 0 
J015308.29+010150.7 0700 444 52199 0.0602  77.0 88.5 198 15.54 2 0 
J015343.54+001111.0 1075 354 52933 0.0806  10.2 15.7 418 15.87 2 2 
J015343.83+001101.8 0402 637 51793 0.0821  10.2 15.7 418 15.96 2 2 
J015806.03-093258.2 0665 030 52168 0.0777  38.8 57.1 393 17.07 1 1 
J015807.61-093328.9 0666 221 52149 0.0791  38.8 57.1 393 17.20 2 1 
J015816.15-003121.1 0701 233 52179 0.0802   3.8  5.8  18 16.71 2 2 
J015816.36-003118.9 0700 074 52199 0.0803   3.8  5.8  18 16.58 2 2 
J020101.49+000232.6 0701 480 52179 0.0788  41.0 61.5 197 17.11 2 0 
J020102.09+000152.6 0404 360 51812 0.0795  41.0 61.5 197 17.01 2 0 
J020120.32+004821.1 0701 460 52179 0.1377  11.6 28.2 106 17.63 0 1 
J020120.43+004832.6 1555 542 53287 0.1373  11.6 28.2 106 19.50 2 1 
J020320.97+004006.3 0404 337 51877 0.0759   1.5  2.1  14 15.75 2 2 
J020321.03+004005.1 0701 548 52179 0.0760   1.5  2.1  14 18.24 1 2 
J020442.35-001749.4 0404 193 51877 0.1118   5.7 11.7 102 17.20 2 2 
J020442.65-001746.0 1074 238 52937 0.1114   5.7 11.7 102 17.96 2 2 
J020733.93+133350.4 0428 400 51883 0.1318   2.1  4.8  21 16.35 1 2 
J020734.06+133351.0 0427 035 51900 0.1319   2.1  4.8  21 19.39 1 2 
J020838.64+000742.1 0702 485 52178 0.0670   3.7  4.8  57 19.40 2 2 
J020838.89+000742.6 0404 636 51812 0.0672   3.7  4.8  57 15.01 1 2 
J020918.15-005217.7 0702 140 52178 0.1198  13.9 30.1  90 17.72 2 1 
J020918.86-005226.5 0404 057 51812 0.1202  13.9 30.1  90 17.26 2 1 
J021242.19+002906.0 0405 467 51816 0.1491   2.5  6.4 298 17.22 2 2 
J021242.27+002903.8 1507 421 53763 0.1502   2.5  6.4 298 17.48 2 2 
J021510.90+005440.9 1557 531 53301 0.1219  24.7 54.1   4 19.09 2 0 
J021511.69+005419.3 0405 533 51816 0.1219  24.7 54.1   4 17.04 1 0 
J022245.48+010202.4 0704 411 52205 0.0996  28.3 52.0  87 16.35 2 2 
J022245.84+010230.1 2636 423 54082 0.0999  28.3 52.0  87 16.49 1 2 
J022301.55-081852.5 0454 348 51908 0.0546  78.6 83.4  15 15.42 0 0 
J022304.33-081959.2 0454 357 51908 0.0547  78.6 83.4  15 15.94 1 0 
J022531.29-082508.7 0454 480 51908 0.0549  87.0 92.4  80 15.60 0 1 
J022536.71-082539.5 0454 474 51908 0.0546  87.0 92.4  80 17.11 2 1 
J022554.47+011205.3 2636 581 54082 0.0741  66.4 93.5 335 16.42 2 0 
J022557.12+011112.1 2636 590 54082 0.0729  66.4 93.5 335 15.47 2 0 
J023148.26-010925.2 0407 086 51820 0.0538  72.9 76.8  89 14.88 1 0 
J023149.26+011539.9 0407 445 51820 0.0221 138.1 61.5  16 14.12 2 0 
J023150.81-010823.1 0407 082 51820 0.0541  72.9 76.8  89 16.72 2 0 
J023157.77+011447.4 0407 526 51820 0.0220 138.1 61.5  16 13.20 2 0 
J023211.78+001326.6 0407 513 51820 0.0540  71.2 74.9 438 16.06 2 0 
J023211.84+001215.4 0407 517 51820 0.0556  71.2 74.9 438 15.98 1 0 
J023324.60+001245.0 0407 594 51820 0.0538  40.4 42.3  66 16.73 2 0 
J023327.26+001238.4 0408 351 51821 0.0541  40.4 42.3  66 14.50 1 0 
J023411.42-002736.9 0407 066 51820 0.1115  39.8 80.7   3 17.15 2 0 
J023414.08-002736.3 0408 315 51821 0.1115  39.8 80.7   3 17.37 2 0 
J024035.65-083249.6 0455 074 51909 0.0375   1.7  1.3  69 14.30 1 1 
J024037.96-083200.1 0455 072 51909 0.0387  60.5 45.0 337 13.82 1 1 
J024531.46-011525.7 1561 267 53032 0.1144  14.2 29.7 256 18.71 2 1 
J024532.13-011515.7 1069 243 52590 0.1153  14.2 29.7 256 17.12 1 1 
J025014.56+000539.7 0409 551 51871 0.0282  35.4 20.0  43 15.66 2 1 
J025016.86+000531.1 0410 317 51816 0.0280  35.4 20.0  43 13.89 1 1 
J025445.27+010259.5 0410 453 51816 0.1366   9.2 22.1   3 17.52 0 1 
J025445.36+010308.5 1562 460 53052 0.1366   9.2 22.1   3 17.98 2 1 
J025855.30-064327.9 0458 334 51929 0.0295 148.9 87.8  15 15.35 1 0 
J025900.15-064537.8 0457 606 51901 0.0294 148.9 87.8  15 14.94 0 0 
J030526.94+005145.0 0411 614 51817 0.1178   3.1  6.7 104 17.43 1 2 
J030527.11+005147.0 0710 333 52203 0.1182   3.1  6.7 104 16.89 2 2 
J031142.22+000853.4 0412 517 51931 0.0369 120.9 88.6 244 16.55 2 0 
J031149.89+000930.4 0412 518 51931 0.0378 120.9 88.6 244 14.49 1 0 
J031518.96-004038.1 0413 293 51821 0.1162  26.7 56.4  58 15.75 0 1 
J031520.60-004048.6 0412 029 52258 0.1164  26.7 56.4  58 17.49 2 1 
J031710.96+000634.3 0413 232 51929 0.1159  31.4 65.8 332 16.35 2 2 
J031712.87+000647.0 0711 500 52202 0.1147  31.4 65.8 332 16.82 1 2 
J031722.06+004801.8 0809 376 52647 0.1572   2.9  7.8 270 19.25 0 2 
J031722.24+004800.9 0413 418 51929 0.1562   2.9  7.8 270 17.18 0 2 
J031734.35-001551.5 1515 184 52932 0.1417   5.5 13.7  31 17.58 2 2 
J031734.63-001548.0 1065 194 52586 0.1418   5.5 13.7  31 18.23 1 2 
J031910.25+005852.6 0413 452 51929 0.0374  97.5 73.0 107 15.22 1 2 
J031913.09+005724.9 0413 449 51929 0.0377  97.5 73.0 107 15.47 2 2 
J032015.52+412355.1 1665 177 52976 0.0224 121.3 58.0 373 13.53 2 0 
J032020.97+412225.5 1665 142 52976 0.0237 121.3 58.0 373 14.76 1 0 
J032033.21-002024.0 0711 073 52202 0.0383   7.2  5.4 125 14.20 1 2 
J032033.65-002021.2 0413 105 51929 0.0378   7.2  5.4 125 18.49 1 2 
J032216.83+010338.5 1565 608 53002 0.2145  19.3 66.9 182 19.52 2 0 
J032218.08+010334.1 0413 607 51929 0.2138  19.3 66.9 182 17.94 0 0 
J032224.28+421721.7 1665 579 52976 0.0510  77.3 77.0 152 15.63 2 0 
J032227.88+421626.4 1666 575 52991 0.0516  77.3 77.0 152 15.97 0 0 
J032259.32+002141.1 0413 591 51929 0.0521  93.0 94.4  59 16.90 2 0 
J032305.28+002115.4 0413 635 51929 0.0523  93.0 94.4  59 14.88 1 0 
J032345.63+000026.8 0414 371 51901 0.0361  83.8 60.2 121 15.14 0 0 
J032346.35+000149.9 0414 415 51901 0.0357  83.8 60.2 121 14.49 0 0 
J032512.84+003711.6 0414 400 51901 0.1502  22.8 59.7 508 17.04 1 1 
J032513.30+003733.3 0712 489 52199 0.1483  22.8 59.7 508 17.92 0 1 
J032658.52-010301.7 0805 181 52586 0.1346  37.4 89.2  46 18.15 1 0 
J032700.94-010252.9 0414 189 51901 0.1344  37.4 89.2  46 17.62 2 0 
J033006.28+003657.5 0415 384 51879 0.0497  33.2 32.2  45 15.62 1 2 
J033007.12+003626.9 0713 384 52178 0.0499  33.2 32.2  45 17.92 1 2 
J033213.21+001546.6 0414 608 51901 0.0861   3.5  5.7 188 16.79 1 2 
J033213.36+001549.4 0805 608 52586 0.0867   3.5  5.7 188 18.22 1 2 
J033406.11+010540.0 0713 523 52178 0.0478  73.8 69.0  40 19.56 2 2 
J033410.54+010612.1 0415 444 51810 0.0477  73.8 69.0  40 15.56 1 2 
J040342.50-055705.2 0464 008 51908 0.1335  40.3 95.5  16 17.27 2 0 
J040345.17-055701.1 0465 291 51910 0.1334  40.3 95.5  16 17.11 2 0 
J073140.36+392552.9 1733 568 53047 0.1107  43.2 87.2 103 17.34 2 0 
J073142.37+392623.8 1734 129 53034 0.1103  43.2 87.2 103 17.11 0 0 
J073346.19+423735.9 1865 009 53312 0.0871  26.4 43.0   8 16.27 2 0 
J073347.59+423751.9 1735 352 53035 0.0872  26.4 43.0   8 17.23 1 0 
J073423.82+314628.2 0541 255 51959 0.0625  65.1 76.0 589 15.91 1 0 
J073426.45+314536.4 0541 249 51959 0.0604  65.1 76.0 589 14.76 1 0 
J073811.17+280740.8 0888 487 52339 0.0794  61.8 92.7 481 17.15 0 0 
J073813.15+280646.5 0888 500 52339 0.0812  61.8 92.7 481 17.13 2 0 
J073905.83+442410.4 1736 354 53052 0.1341   5.2 12.3 102 16.72 1 2 
J073906.17+442410.0 1866 034 53314 0.1345   5.2 12.3 102 17.36 1 2 
J074010.76+491835.7 1868 247 53318 0.0216 113.2 49.4  29 14.50 1 0 
J074014.63+491658.6 1868 255 53318 0.0215 113.2 49.4  29 14.70 5 0 
J074535.73+335746.7 0542 041 51993 0.0625  59.1 71.2 399 15.23 2 0 
J074537.24+335652.0 0542 058 51993 0.0611  59.1 71.2 399 16.55 1 0 
J074747.14+170408.7 1920 241 53314 0.0994   9.7 17.9 109 16.41 1 2 
J074747.52+170416.6 1921 345 53317 0.0998   9.7 17.9 109 16.16 2 2 
J074939.00+425801.4 0434 470 51885 0.0307 144.3 88.7  98 14.36 1 0 
J074948.62+425801.0 0434 490 51885 0.0311 144.3 88.7  98 15.95 0 0 
J075029.71+444931.0 1736 623 53052 0.0487  59.8 57.1   5 17.74 2 0 
J075031.11+445027.0 1736 630 53052 0.0487  59.8 57.1   5 15.73 1 0 
J075133.82+425457.4 0434 509 51885 0.0321 131.8 84.5  18 15.47 2 0 
J075135.63+425248.4 0434 513 51885 0.0320 131.8 84.5  18 13.99 1 0 
J075234.30+314537.6 0890 171 52583 0.0588  76.5 87.0  33 16.48 2 0 
J075234.43+314421.1 0890 178 52583 0.0589  76.5 87.0  33 16.17 2 0 
J075321.86+361734.4 0543 032 52017 0.0460  68.0 61.1  69 15.64 2 2 
J075322.76+361627.8 0543 026 52017 0.0457  68.0 61.1  69 14.72 1 2 
J075322.80+243302.5 0928 007 52578 0.0615   4.8  5.7 171 15.86 2 2 
J075323.10+243300.6 1204 323 52669 0.0609   4.8  5.7 171 15.99 1 2 
J075421.71+314635.5 0890 117 52583 0.0616  72.4 86.0  95 16.00 1 0 
J075424.56+314733.9 0890 120 52583 0.0612  72.4 86.0  95 15.69 1 0 
J075625.09+270045.2 0859 129 52317 0.0218  55.9 24.1 148 13.73 2 0 
J075628.36+270112.0 0858 627 52316 0.0213  55.9 24.1 148 17.57 2 0 
J075629.67+113429.4 2418 343 53794 0.0701   9.1 12.2  19 16.77 1 2 
J075629.77+113438.4 2265 209 53674 0.0701   9.1 12.2  19 17.26 2 2 
J075640.36+445211.3 0436 474 51883 0.0501  69.0 67.6  65 14.64 1 2 
J075643.72+445124.2 0436 493 51883 0.0499  69.0 67.6  65 15.12 0 2 
J075925.27+375216.0 0544 082 52201 0.0408 123.1 98.6  74 16.16 2 0 
J075931.83+375252.2 0758 334 52253 0.0422  28.2 22.6 488 16.88 0 2 
J075932.30+375319.5 0544 099 52201 0.0405  28.2 22.6 488 16.90 2 2 
J075943.29+182803.8 1922 205 53315 0.0378  89.8 67.4 330 16.82 1 0 
J075945.44+182640.0 1923 239 53319 0.0390  89.8 67.4 330 15.50 2 0 
J075958.51+290208.5 0859 535 52317 0.0587  63.8 72.4 110 16.03 0 0 
J080002.59+290150.7 0860 251 52319 0.0591  63.8 72.4 110 15.73 2 0 
J080014.30+264152.8 0929 141 52581 0.0280  82.9 46.6  50 14.99 1 0 
J080019.77+264205.2 0929 146 52581 0.0278  82.9 46.6  50 14.02 1 0 
J080035.41+302406.3 1061 083 52641 0.0457  70.8 63.6  38 16.10 2 2 
J080040.13+302404.7 1061 087 52641 0.0458  70.8 63.6  38 15.24 2 2 
J080053.16+102924.6 2419 372 54139 0.0666  49.4 63.3  87 14.70 5 0 
J080053.23+102835.3 2418 165 53794 0.0669  49.4 63.3  87 16.31 1 0 
J080132.31+420008.4 0437 088 51869 0.0316 154.6 97.6  51 14.05 2 0 
J080142.59+420019.5 0437 100 51869 0.0318 154.6 97.6  51 15.94 0 0 
J080431.30+083920.1 2419 050 54139 0.0469 105.0 95.7 129 15.81 0 0 
J080437.80+083841.0 2419 044 54139 0.0464 105.0 95.7 129 17.17 2 0 
J080523.29+281815.8 0929 570 52581 0.1284   2.4  5.6  55 15.99 0 2 
J080523.40+281814.1 0930 285 52618 0.1286   2.4  5.6  55 18.18 0 2 
J080529.88+241004.4 1265 144 52705 0.0595  78.1 89.8  58 15.57 1 0 
J080535.00+240950.3 1265 158 52705 0.0597  78.1 89.8  58 15.38 0 0 
J080659.13+195106.0 1922 636 53315 0.0387 112.3 86.6  62 14.66 1 0 
J080706.34+195136.0 1922 626 53315 0.0390 112.3 86.6  62 16.55 2 0 
J080712.30+145906.7 2267 222 53713 0.0292 139.1 81.4  78 14.52 1 0 
J080716.59+145703.3 2268 417 53682 0.0295 139.1 81.4  78 13.71 2 0 
J080718.57+095056.4 2421 318 54153 0.0662  44.4 57.0 229 14.70 5 0 
J080719.87+095136.2 2419 581 54139 0.0670  44.4 57.0 229 17.78 2 0 
J080825.91+072241.8 2570 044 54081 0.1003  49.9 92.7 143 16.42 1 0 
J080829.23+072238.6 1756 331 53080 0.1008  49.9 92.7 143 17.47 2 0 
J080846.80+490513.6 0440 231 51885 0.0925  55.9 95.4 211 16.54 1 0 
J080846.87+490417.7 0440 225 51885 0.0917  55.9 95.4 211 17.17 2 0 
J081033.57+052101.9 1295 081 52934 0.0270 127.1 68.9 221 16.15 2 0 
J081034.10+052308.8 1295 100 52934 0.0277 127.1 68.9 221 14.90 1 0 
J081128.08+433818.0 0547 306 52207 0.1430  27.0 67.8  61 16.31 2 0 
J081129.03+433841.0 0439 050 51877 0.1428  27.0 67.8  61 17.81 1 0 
J081144.03+143048.4 2270 241 53714 0.0563  19.0 21.1 278 16.17 2 0 
J081144.48+143030.6 2268 584 53682 0.0573  19.0 21.1 278 17.23 2 0 
J081151.84+302027.2 0861 088 52318 0.0764  55.5 80.3 352 17.12 2 0 
J081154.91+301956.3 0930 445 52618 0.0751  55.5 80.3 352 16.67 2 0 
J081250.57+575517.5 1872 405 53386 0.0269 179.4 96.8  96 14.06 1 0 
J081258.33+575301.1 1872 452 53386 0.0272 179.4 96.8  96 14.60 2 0 
J081301.96+194620.4 2082 325 53358 0.0677  68.1 88.2   1 16.97 2 0 
J081303.17+194726.0 2082 331 53358 0.0677  68.1 88.2   1 16.73 2 0 
J081354.75+094110.2 2421 168 54153 0.0502  83.7 82.1 409 16.51 2 0 
J081355.78+094232.4 2421 170 54153 0.0516  83.7 82.1 409 16.97 2 0 
J081510.00+480450.3 0440 092 51885 0.0547  93.3 99.2 128 15.48 1 0 
J081511.41+480319.4 0440 096 51885 0.0542  93.3 99.2 128 15.12 2 0 
J081538.67+581748.7 1873 397 54437 0.0266 127.0 69.0 140 13.69 2 0 
J081544.84+581915.6 1873 391 54437 0.0271 127.0 69.0 140 13.05 2 0 
J081552.39+203008.9 1925 484 53327 0.0438 103.5 89.8  81 15.17 2 0 
J081559.18+202950.9 1925 481 53327 0.0441 103.5 89.8  81 15.22 2 0 
J081622.51+161227.7 2272 331 53713 0.1723   2.5  7.3 109 17.32 1 2 
J081622.52+161230.2 2269 133 53711 0.1727   2.5  7.3 109 18.66 2 2 
J081711.20+421421.4 0546 038 52205 0.0651  62.2 77.8   8 17.37 2 0 
J081713.59+421512.3 0760 389 52264 0.0651  62.2 77.8   8 16.06 1 0 
J081727.26+215220.7 1926 241 53317 0.1116  45.8 93.1  66 16.57 2 0 
J081729.72+215248.0 1927 342 53321 0.1118  45.8 93.1  66 17.58 2 0 
J081801.07+115240.5 2422 292 54096 0.1101  28.6 57.3 103 16.84 1 2 
J081802.71+115225.8 2420 034 54086 0.1098  28.6 57.3 103 16.10 1 2 
J081827.89+094109.5 2421 033 54153 0.0803  14.4 21.9  36 16.86 1 2 
J081828.83+094106.0 2571 432 54055 0.0804  14.4 21.9  36 17.44 2 2 
J082016.67+465221.6 0441 134 51868 0.0529  59.7 61.6 161 15.59 2 0 
J082018.01+465125.3 0441 139 51868 0.0524  59.7 61.6 161 16.91 0 0 
J082046.07+163844.8 2271 204 53726 0.0443  60.1 51.7 188 14.13 2 2 
J082049.86+163904.2 2269 620 53711 0.0437  60.1 51.7 188 15.50 2 2 
J082052.40+213309.4 1926 083 53317 0.1045  37.7 72.3 133 17.83 2 0 
J082053.11+213345.5 1927 423 53321 0.1050  37.7 72.3 133 17.68 2 0 
J082117.70+144620.9 2272 185 53713 0.0651  28.1 35.8 405 14.70 5 0 
J082118.33+144647.3 2270 603 53714 0.0665  28.1 35.8 405 15.28 1 0 
J082119.07+284722.8 1207 214 52672 0.0773  60.3 88.1  53 16.98 2 0 
J082120.03+284624.3 1207 137 52672 0.0771  60.3 88.1  53 16.85 2 0 
J082307.12+215253.0 1926 049 53317 0.0923  30.2 51.9   5 16.52 2 0 
J082308.50+215315.0 1927 484 53321 0.0923  30.2 51.9   5 17.67 2 0 
J082321.67+042220.9 1185 468 52642 0.0311 142.8 88.7  69 13.14 1 0 
J082329.88+042333.0 1185 473 52642 0.0308 142.8 88.7  69 15.40 0 0 
J082601.78+080809.7 1758 473 53084 0.0650  69.9 86.4 197 17.01 2 0 
J082604.95+080900.9 1758 471 53084 0.0643  69.9 86.4 197 15.57 2 0 
J082729.33+453046.6 0548 524 51986 0.0454  73.6 65.7 220 15.33 1 0 
J082730.19+452934.1 0548 539 51986 0.0462  73.6 65.7 220 16.89 2 0 
J082752.27+191405.8 2273 549 53709 0.0991  52.5 96.0 179 17.06 0 0 
J082754.96+191332.3 2275 360 53709 0.0998  52.5 96.0 179 14.70 5 0 
J082835.29+220228.0 1927 616 53321 0.1848  14.0 43.4 375 17.13 2 2 
J082836.17+220223.1 1929 316 53349 0.1863  14.0 43.4 375 17.61 0 2 
J082846.95+122724.1 2425 127 54139 0.0673  68.3 87.0 250 15.34 2 0 
J082847.93+122832.0 2424 406 54448 0.0677  69.5 90.1 114 16.52 1 0 
J082851.50+122726.8 2425 129 54139 0.0664  68.3 87.0 250 15.90 1 0 
J082905.26+270454.3 1267 015 52932 0.0949  12.3 21.6 258 17.43 1 1 
J082906.08+270455.2 1586 422 52945 0.0940  12.3 21.6 258 16.53 1 1 
J082932.99+295851.2 1207 629 52672 0.0653  69.5 87.5  78 16.06 2 0 
J082937.41+295911.9 1207 626 52672 0.0656  69.5 87.5  78 15.38 1 0 
J083138.23+510643.5 0442 635 51882 0.0500  12.1 11.9  63 14.89 1 2 
J083138.98+510639.2 0445 343 51873 0.0502  12.1 11.9  63 16.93 2 2 
J083157.65+191241.5 2273 622 53709 0.0372  55.8 41.2 102 14.37 2 2 
J083200.51+191205.9 2275 472 53709 0.0375  55.8 41.2 102 17.17 0 2 
J083224.37+331122.5 0933 296 52642 0.0563  71.9 77.8 153 14.84 1 2 
J083228.00+331209.3 0932 566 52620 0.0558  71.9 77.8 153 15.43 1 2 
J083316.74+231712.6 1929 474 53349 0.0857  19.7 31.8 145 16.80 1 0 
J083317.19+231731.1 1928 043 53327 0.0862  19.7 31.8 145 16.11 1 0 
J083323.08+353221.1 1197 514 52668 0.0645  60.9 75.3  54 16.35 1 0 
J083323.22+353322.0 1197 510 52668 0.0643  60.9 75.3  54 16.81 2 0 
J083418.64+252846.5 1928 566 53327 0.0850  38.4 61.3   8 17.65 2 0 
J083420.74+252908.7 1930 318 53347 0.0850  38.4 61.3   8 14.70 5 0 
J083532.50+543044.6 0446 386 51899 0.0320 125.2 80.1 233 15.46 2 0 
J083535.58+543240.9 0446 398 51899 0.0312 125.2 80.1 233 14.51 2 0 
J083548.70+350441.0 0933 331 52642 0.0620   6.1  7.3 123 16.51 1 2 
J083549.10+350442.0 1197 023 52668 0.0615   6.1  7.3 123 16.61 2 2 
J083555.90+140515.0 2427 269 53815 0.0925  27.8 48.3 288 15.87 2 0 
J083556.92+140451.9 2425 640 54139 0.0935  27.8 48.3 288 17.43 2 0 
J083617.50+172049.5 2278 356 53711 0.1045  41.7 80.3 129 17.28 2 0 
J083617.62+172131.1 2276 572 53712 0.1050  41.7 80.3 129 16.70 1 0 
J083633.48+220434.9 1929 061 53349 0.1244  34.5 77.0 208 17.43 2 2 
J083633.71+220400.6 2084 263 53360 0.1252  34.5 77.0 208 16.42 1 2 
J083644.83+472218.8 0549 579 51981 0.0526  18.1 18.5  65 15.13 1 2 
J083645.89+472210.2 0550 251 51959 0.0528  18.1 18.5  65 14.97 1 2 
J083814.23+294450.8 1268 573 52933 0.1082  31.9 63.1 142 17.14 1 1 
J083814.96+294520.7 1269 264 52937 0.1087  31.9 63.1 142 16.30 1 1 
J083817.59+305453.5 1269 327 52937 0.0478   9.3  8.8  89 15.57 2 2 
J083817.95+305501.1 1208 624 52672 0.0481   9.3  8.8  89 15.15 1 2 
J083824.98+235655.2 1931 303 53358 0.0519  77.5 78.5   0 16.52 1 1 
J083825.76+235811.8 1931 310 53358 0.0519  77.5 78.5   0 15.43 1 1 
J083847.57+040734.6 1188 317 52650 0.0484   8.6  8.1 202 17.27 2 2 
J083848.15+040734.1 1186 021 52646 0.0476   8.6  8.1 202 14.87 0 2 
J083851.95+331231.4 1209 328 52674 0.0696   7.6 10.2  34 16.04 2 2 
J083852.35+331226.6 0933 002 52642 0.0697   7.6 10.2  34 15.56 1 2 
J084047.57+114744.2 2426 055 53795 0.0996  53.7 98.7 299 17.23 1 0 
J084050.69+114717.8 2428 297 53801 0.0985  53.7 98.7 299 17.19 2 0 
J084213.02+360336.6 0864 005 52320 0.0509  99.8 99.1 552 16.62 2 0 
J084219.66+360341.6 0864 006 52320 0.0528  99.8 99.1 552 17.17 2 0 
J084316.26+361342.4 0864 073 52320 0.0535  93.0 97.6 118 14.69 1 0 
J084317.10+361210.3 0864 028 52320 0.0539  93.0 97.6 118 16.18 1 0 
J084345.44+523233.0 0447 385 51877 0.0668  69.3 89.4 124 16.32 2 0 
J084347.59+523334.4 0447 381 51877 0.0673  69.3 89.4 124 16.36 1 0 
J084453.54+550314.5 0446 539 51899 0.0256  58.5 29.5 154 14.71 1 0 
J084454.33+550411.9 0446 537 51899 0.0250  58.5 29.5 154 15.69 2 0 
J084506.02+443623.7 0763 085 52235 0.0541  64.4 67.8  50 14.84 1 2 
J084506.14+443519.2 0763 094 52235 0.0539  64.4 67.8  50 14.82 1 2 
J084520.71+443223.1 0763 082 52235 0.0526  69.5 71.2 201 15.74 2 0 
J084521.25+443114.0 0763 088 52235 0.0533  69.5 71.2 201 15.40 1 0 
J084541.61+411658.3 0829 407 52296 0.0299 156.2 93.5 137 13.79 2 0 
J084545.52+411923.1 0829 408 52296 0.0303 156.2 93.5 137 17.55 2 0 
J084634.99+181739.5 2279 464 53708 0.1064  11.8 22.9 111 16.94 1 0 
J084635.26+181750.5 2281 346 53711 0.1059  11.8 22.9 111 17.81 1 0 
J084654.80+021457.7 0564 041 52224 0.0602  32.6 37.8  73 16.74 1 0 
J084656.70+021441.7 0467 523 51901 0.0600  32.6 37.8  73 16.33 2 0 
J084705.61+364305.5 0934 408 52672 0.1567  34.0 92.2   1 17.32 0 1 
J084707.58+364248.5 0935 318 52643 0.1567  34.0 92.2   1 17.75 2 1 
J084800.59+260008.2 1932 216 53350 0.0643  80.0 98.9 320 16.20 2 0 
J084801.14+260127.8 1932 211 53350 0.0654  80.0 98.9 320 15.94 2 0 
J084823.91+143338.4 2429 049 53799 0.0604  66.7 77.8 223 16.17 0 0 
J084827.76+143411.8 2429 048 53799 0.0612  66.7 77.8 223 14.70 5 0 
J084838.33+245039.0 1931 559 53358 0.0851  61.3 99.0 293 17.52 2 0 
J084840.50+245131.0 1931 552 53358 0.0862  61.3 99.0 293 16.62 2 0 
J084905.40+111445.9 2671 468 54141 0.0773   5.2  7.7 107 18.37 0 2 
J084905.43+111451.1 2574 466 54084 0.0777   5.2  7.7 107 17.50 1 2 
J084917.30+531755.8 0447 526 51877 0.1113  44.4 90.2  59 14.70 5 1 
J084919.71+531730.1 0449 310 51900 0.1115  44.4 90.2  59 15.97 1 1 
J085230.36+564846.2 0448 492 51900 0.0883  41.6 68.7 349 15.60 1 2 
J085232.46+564819.0 0483 272 51902 0.0871  41.6 68.7 349 15.37 1 2 
J085312.36+162619.5 2431 452 53818 0.0637   6.5  8.0 324 15.84 2 2 
J085312.70+162615.5 2432 311 54052 0.0649   6.5  8.0 324 17.05 0 2 
J085323.34+391045.8 1199 297 52703 0.1448  21.1 53.7  89 17.14 0 2 
J085324.67+391039.0 1198 240 52669 0.1452  21.1 53.7  89 17.61 2 2 
J085337.44+004409.6 0468 191 51912 0.0409  84.4 68.3  53 15.49 1 0 
J085339.28+004529.4 0468 192 51912 0.0411  84.4 68.3  53 14.90 1 0 
J085441.74+305754.7 1270 026 52991 0.1970   6.2 20.0 357 14.70 4 0 
J085442.11+305757.4 1271 210 52974 0.1956   6.2 20.0 357 17.76 2 0 
J085458.53+262953.7 1933 417 53381 0.0598  30.0 33.6 566 16.08 2 0 
J085458.92+262924.3 1932 028 53350 0.0578  30.0 33.6 566 15.05 0 0 
J085537.28+075038.7 1299 200 52972 0.0612  60.2 72.8 473 15.00 2 1 
J085540.94+075014.1 1299 166 52972 0.0628  60.2 72.8 473 17.03 2 1 
J085712.30+144322.7 2431 011 53818 0.0686  50.3 66.0 382 16.39 1 0 
J085715.47+144339.1 2433 427 53820 0.0700  50.3 66.0 382 16.45 2 0 
J085743.52+382505.8 0936 323 52705 0.0930  24.9 43.1  58 15.47 1 2 
J085745.18+382507.7 1198 047 52669 0.0928  24.9 43.1  58 16.78 2 2 
J085816.42+173305.7 2283 135 53729 0.0483  80.2 76.7 161 16.52 2 0 
J085820.64+173216.3 2283 130 53729 0.0489  80.2 76.7 161 14.07 2 0 
J085827.42+503243.2 0552 305 51992 0.0495  41.5 39.9 110 15.69 1 1 
J085828.06+503323.6 0551 572 51993 0.0491  41.5 39.9 110 17.44 2 1 
J085837.53+182221.6 2281 635 53711 0.0587   2.9  3.3  54 16.40 0 2 
J085837.68+182223.4 2283 196 53729 0.0589   2.9  3.3  54 15.70 0 2 
J085850.57+340519.7 1272 331 52989 0.0510   9.6  9.6  91 15.98 1 2 
J085851.21+340520.4 1211 095 52964 0.0507   9.6  9.6  91 16.82 2 2 
J085927.64+173344.9 2283 044 53729 0.0483  43.6 41.3 153 17.02 2 0 
J085930.05+173409.2 2432 404 54052 0.0477  43.6 41.3 153 15.74 2 0 
J085931.39+173253.6 2283 050 53729 0.0499  76.1 72.0 468 15.91 1 0 
J085937.55+142651.2 2434 336 53826 0.0947  53.8 93.3 405 15.95 2 0 
J085941.07+142640.7 2433 542 53820 0.0933  53.8 93.3 405 16.40 2 0 
J090002.87+600544.8 1785 556 54439 0.0391  79.9 61.9  35 17.22 2 0 
J090007.20+600458.1 1785 559 54439 0.0390  79.9 61.9  35 14.90 2 0 
J090042.17+314808.3 1271 068 52974 0.0644  72.3 90.3 173 17.00 2 0 
J090046.89+314822.7 1271 064 52974 0.0650  72.3 90.3 173 16.73 2 0 
J090051.70+310952.3 1590 518 52974 0.0397 106.1 83.8  55 14.98 1 0 
J090056.10+310829.1 1590 507 52974 0.0399 106.1 83.8  55 16.81 2 0 
J090131.21+491931.4 0765 386 52254 0.0273  80.0 43.9   4 14.51 1 2 
J090135.24+491839.1 0765 422 52254 0.0273  80.0 43.9   4 15.59 2 2 
J090150.41+122721.3 2575 523 54085 0.1047  51.5 98.8  76 16.91 2 0 
J090151.46+122810.4 2433 030 53820 0.1044  51.5 98.8  76 17.44 2 0 
J090202.17+203039.2 2285 367 53700 0.0831  64.5 99.0 447 17.12 1 0 
J090206.47+203037.7 2285 369 53700 0.0815  64.5 99.0 447 15.41 2 0 
J090226.11+142719.5 2434 368 53826 0.0297 158.8 94.6 153 14.17 1 0 
J090235.74+142613.3 2434 369 53826 0.0292 158.8 94.6 153 15.45 0 0 
J090306.20+380816.0 0936 507 52705 0.0598  78.7 91.9 195 17.28 0 0 
J090307.21+380658.8 0936 502 52705 0.0605  78.7 91.9 195 16.64 2 0 
J090309.21+093721.8 1738 112 53051 0.0303  57.9 35.1  49 16.03 2 0 
J090311.33+155945.8 2432 039 54052 0.1051  31.2 60.2  89 15.39 1 1 
J090311.88+155915.7 2435 301 53828 0.1054  31.2 60.2  89 16.83 1 1 
J090312.97+093708.4 1738 117 53051 0.0301  57.9 35.1  49 14.35 2 0 
J090512.69+281534.4 1934 035 53357 0.0269 159.1 86.1  73 15.67 2 0 
J090515.73+075618.9 1300 161 52973 0.0636  57.0 69.7 313 17.13 1 0 
J090516.12+075522.3 1300 165 52973 0.0625  57.0 69.7 313 15.63 1 0 
J090520.84+075440.1 1300 168 52973 0.0616  82.5 98.0 255 16.36 2 0 
J090523.09+281503.1 1935 365 53387 0.0267 159.1 86.1  73 14.04 2 0 
J090556.65+191233.2 2285 153 53700 0.0836  29.5 46.3 104 16.68 1 0 
J090557.73+191208.6 2286 293 53700 0.0832  29.5 46.3 104 15.80 1 0 
J090714.45+520343.4 0553 208 51999 0.0596   7.6  8.9 195 16.27 0 2 
J090714.61+520350.7 0552 603 51992 0.0602   7.6  8.9 195 16.95 2 2 
J090746.21+524641.6 0552 585 51992 0.0981  42.3 76.6 115 16.21 0 0 
J090748.95+524651.3 0553 458 51999 0.0977  42.3 76.6 115 16.77 1 0 
J090815.42+160231.7 2437 286 53848 0.0722  47.6 66.9 489 15.53 1 0 
J090816.14+160318.0 2435 149 53828 0.0740  47.6 66.9 489 16.22 2 0 
J090838.63+324609.3 1591 430 52976 0.2606  11.2 45.0 186 19.36 2 0 
J090838.78+324620.2 1272 019 52989 0.2598  11.2 45.0 186 14.70 4 0 
J090840.42+130541.7 2436 289 54054 0.0969  44.8 80.5  25 17.06 1 0 
J090842.92+130606.2 2434 034 53826 0.0970  44.8 80.5  25 16.06 2 0 
J090935.20+193030.8 2286 172 53700 0.0278 146.5 81.9  12 14.86 0 1 
J090937.45+192808.3 2285 633 53700 0.0278 146.5 81.9  12 13.88 1 1 
J090958.07+621450.5 1786 453 54450 0.0262 161.1 85.1  59 13.06 1 0 
J091005.89+621300.0 1786 532 54450 0.0260 161.1 85.1  59 15.63 2 0 
J091006.39+515442.4 0553 231 51999 0.0383   3.9  2.9 524 14.05 2 3 
J091006.60+515444.8 0552 608 51992 0.0365   3.9  2.9 524 18.07 1 3 
J091020.91+170751.5 2437 499 53848 0.1245  42.9 95.6  54 16.85 1 0 
J091023.32+170728.4 2435 627 53828 0.1243  42.9 95.6  54 16.93 2 0 
J091035.88+110828.2 1739 336 53050 0.1222  24.6 54.1 187 17.16 2 0 
J091037.06+110845.3 2576 004 54086 0.1215  24.6 54.1 187 17.61 2 0 
J091052.80+414019.6 1200 547 52668 0.1159  24.9 52.4 197 17.68 1 1 
J091053.36+413956.1 1201 283 52674 0.1151  24.9 52.4 197 17.13 2 1 
J091141.16+030955.4 0566 040 52238 0.1444  36.0 91.1 122 17.67 2 0 
J091141.79+031030.1 0567 312 52252 0.1449  36.0 91.1 122 17.89 2 0 
J091320.41+225044.5 2287 158 53705 0.0358  81.0 58.7 197 16.22 1 0 
J091322.83+225156.9 2287 120 53705 0.0364  81.0 58.7 197 14.80 2 0 
J091334.02+300223.4 1936 510 53330 0.0214 187.5 81.2 327 15.45 2 0 
J091339.47+295934.7 1936 554 53330 0.0225 187.5 81.2 327 12.47 1 0 
J091400.81+414459.7 1200 632 52668 0.1527  36.9 97.9 292 16.24 1 0 
J091401.31+414423.5 1201 215 52674 0.1538  36.9 97.9 292 17.35 2 0 
J091413.13+151659.7 2436 615 54054 0.1996  27.4 90.4 191 17.59 2 0 
J091413.81+151725.2 2438 428 54056 0.2003  27.4 90.4 191 17.13 2 0 
J091434.34+300827.1 1936 583 53330 0.0229 173.6 80.1 470 13.14 2 0 
J091442.18+301034.7 1936 586 53330 0.0245 173.6 80.1 470 14.43 0 0 
J091443.89+164905.0 2437 072 53848 0.0904  45.6 76.9  79 17.19 2 0 
J091445.28+164945.5 2439 282 53795 0.0901  45.6 76.9  79 16.64 2 0 
J091456.41+314043.4 1591 616 52976 0.1275  31.3 71.3  90 17.41 2 0 
J091457.66+314108.5 1592 286 52990 0.1278  31.3 71.3  90 17.06 2 0 
J091522.15+385635.0 0937 554 52707 0.0801  53.7 81.2 122 16.69 2 0 
J091522.41+385541.5 0938 295 52708 0.0796  53.7 81.2 122 15.51 2 0 
J091543.02+300914.0 1936 585 53330 0.1296  19.3 44.6  38 17.35 2 2 
J091544.19+300922.0 1938 309 53379 0.1298  19.3 44.6  38 16.47 0 2 
J091555.00+100757.1 1739 074 53050 0.0313 109.6 67.7 108 13.88 2 0 
J091555.31+100607.6 1739 071 53050 0.0309 109.6 67.7 108 17.19 2 0 
J091557.41+173446.4 2437 591 53848 0.0305  75.5 44.5 314 14.70 5 0 
J091601.79+173523.4 2437 592 53848 0.0294  75.5 44.5 314 13.09 1 0 
J091637.68+305419.4 1938 429 53379 0.0232  72.3 33.9   8 14.46 1 0 
J091641.85+305455.5 1938 439 53379 0.0232  72.3 33.9   8 12.96 2 0 
J091645.02+272150.9 1937 218 53388 0.0471  71.4 65.7  61 16.66 2 0 
J091646.24+330310.8 1592 433 52990 0.0620  65.3 78.1 217 15.47 1 1 
J091647.80+494649.4 0766 045 52247 0.0286  85.7 49.1 138 13.50 2 0 
J091649.30+272119.7 1937 214 53388 0.0469  71.4 65.7  61 15.31 2 0 
J091649.96+330344.8 1592 440 52990 0.0628  65.3 78.1 217 16.23 2 1 
J091651.38+494542.5 0766 047 52247 0.0281  85.7 49.1 138 16.16 2 0 
J091733.24+475725.1 0900 271 52637 0.1195  27.1 58.5 101 17.23 2 0 
J091733.27+475658.1 0899 601 52620 0.1199  27.1 58.5 101 17.19 2 0 
J091835.37+110924.9 1740 357 53050 0.1041  10.9 20.9  20 17.07 2 2 
J091835.99+110919.0 2577 122 54086 0.1042  10.9 20.9  20 17.30 0 2 
J091839.33+453020.3 0833 317 52314 0.1948   5.8 18.9  20 18.28 2 2 
J091839.65+453023.6 0832 564 52312 0.1947   5.8 18.9  20 14.70 5 2 
J091857.92+315110.8 1592 121 52990 0.0610  37.3 43.8 268 15.59 1 1 
J091859.40+315140.7 1938 380 53379 0.0619  37.3 43.8 268 14.64 2 1 
J091957.09+264723.7 1937 054 53388 0.0261 149.4 79.2  87 14.94 2 0 
J091957.97+264454.9 1937 044 53388 0.0264 149.4 79.2  87 14.07 1 0 
J092040.66+150603.6 2438 581 54056 0.0288 123.4 71.3 236 14.13 1 0 
J092047.82+150704.6 2440 463 53818 0.0280 123.4 71.3 236 14.55 1 0 
J092118.78+181249.0 2439 589 53795 0.0290  74.5 42.9  73 14.08 1 0 
J092123.09+181326.0 2439 584 53795 0.0287  74.5 42.9  73 14.27 1 0 
J092159.80+060053.6 0991 406 52707 0.0546  73.4 78.0  77 14.85 1 1 
J092202.51+055952.4 0991 414 52707 0.0549  73.4 78.0  77 15.23 1 1 
J092205.96+211111.8 2289 350 53708 0.0776   2.6  3.9  17 16.81 2 2 
J092205.98+211114.4 2290 100 53727 0.0776   2.6  3.9  17 17.66 2 2 
J092329.60+242845.9 2291 111 53714 0.0345 124.7 85.6  12 14.91 2 2 
J092331.51+242644.5 2291 114 53714 0.0345 124.7 85.6  12 13.71 2 2 
J092435.13+305252.4 1938 629 53379 0.2091  23.7 81.1 268 16.99 2 0 
J092436.27+305235.8 1941 293 53386 0.2102  23.7 81.1 268 17.45 2 0 
J092446.67+322547.4 1592 030 52990 0.1158  21.9 46.0 272 17.40 1 1 
J092447.18+322526.8 1941 323 53386 0.1148  21.9 46.0 272 17.87 2 1 
J092452.72+382106.4 1214 206 52731 0.0277 134.5 74.9 202 13.50 1 0 
J092458.83+022519.7 0475 340 51965 0.0716  47.1 64.3  12 16.88 1 0 
J092501.12+022447.5 0568 210 52254 0.0716  47.1 64.3  12 17.56 2 0 
J092501.49+382038.5 1214 211 52731 0.0270 134.5 74.9 202 14.62 1 0 
J092752.50+262322.2 1940 088 53383 0.0443  38.9 33.9 207 16.56 2 0 
J092752.70+262401.0 2294 326 53733 0.0436  38.9 33.9 207 16.94 2 0 
J092806.24+262259.3 2294 327 53733 0.0434 106.6 92.0 113 14.42 1 0 
J092811.00+262140.1 1940 100 53383 0.0438 106.6 92.0 113 16.50 2 0 
J092834.69+362829.4 1275 267 52996 0.0865  38.0 60.9 293 16.79 2 2 
J092836.96+362846.3 1274 615 52995 0.0855  38.0 60.9 293 15.56 1 2 
J092903.50+610701.0 0485 579 51909 0.0752  11.3 16.1  44 17.25 2 2 
J092904.24+610659.0 0486 312 51910 0.0753  11.3 16.1  44 17.61 2 2 
J092954.27+002753.1 0474 603 52000 0.1457  20.0 51.0  34 16.39 2 1 
J092955.43+002802.9 0475 132 51965 0.1456  20.0 51.0  34 17.28 2 1 
J093003.56+341325.3 1593 487 52991 0.0421 113.1 93.9  25 14.38 1 0 
J093011.07+341336.1 1593 494 52991 0.0422 113.1 93.9  25 15.96 2 0 
J093128.29+094821.3 1303 422 53050 0.0756  21.6 31.0   4 17.08 1 1 
J093128.96+094802.3 1304 325 52993 0.0755  21.6 31.0   4 16.70 0 1 
J093231.97+094957.4 1304 331 52993 0.0498  74.9 71.8 254 15.44 1 0 
J093236.58+095026.0 1303 481 53050 0.0489  74.9 71.8 254 14.80 0 0 
J093325.71+340253.1 1593 598 52991 0.0272 143.7 78.6 441 13.64 1 0 
J093334.42+340153.4 1593 600 52991 0.0287 143.7 78.6 441 16.32 2 0 
J093422.37+291345.6 1942 287 53415 0.1285   7.8 17.8 218 16.45 2 2 
J093422.86+291342.7 1939 034 53389 0.1277   7.8 17.8 218 17.36 2 2 
J093427.93+164352.8 2368 065 53758 0.0738  63.4 88.9 140 15.95 1 1 
J093432.11+164402.3 2368 079 53758 0.0733  63.4 88.9 140 15.15 0 1 
J093444.60+094213.9 1303 541 53050 0.1208  24.6 53.4 294 16.66 1 0 
J093446.16+094206.2 1304 446 52993 0.1219  24.6 53.4 294 16.87 2 0 
J093515.24+243515.1 2294 058 53733 0.0614  63.7 75.4  29 14.57 0 0 
J093517.72+243606.8 2294 059 53733 0.0613  63.7 75.4  29 16.98 2 0 
J093621.39+185135.1 2369 325 53733 0.0715  30.0 40.8  17 17.77 2 0 
J093622.61+283100.7 1944 385 53385 0.0274 123.2 67.9  63 16.11 2 0 
J093623.36+185130.2 2361 137 53762 0.0714  30.0 40.8  17 17.47 2 0 
J093623.40+592457.0 0453 343 51915 0.0962  29.8 53.1 151 17.67 2 0 
J093625.37+592452.7 0485 016 51909 0.0956  29.8 53.1 151 17.04 0 0 
J093630.16+283012.1 1944 388 53385 0.0276 123.2 67.9  63 14.25 1 0 
J093650.00+114503.7 1741 630 53052 0.0287 133.4 76.9   5 15.21 2 0 
J093653.46+114300.7 1741 625 53052 0.0287 133.4 76.9   5 15.81 2 0 
J094207.72+022805.2 0480 329 51989 0.0482  20.8 20.1 309 15.34 1 1 
J094209.01+022812.7 0477 554 52026 0.0493  20.8 20.1 309 16.02 1 1 
J094209.84+382945.1 1276 469 53035 0.0407 107.0 87.4 179 15.39 1 0 
J094214.38+383107.7 1276 466 53035 0.0413 107.0 87.4 179 16.32 1 0 
J094215.99+541910.4 0768 570 52281 0.0467  24.2 22.2  33 16.06 1 2 
J094217.60+541909.7 0769 360 54530 0.0468  24.2 22.2  33 16.56 0 2 
J094408.42+330458.5 1945 266 53387 0.0835  52.5 82.3 153 15.59 1 1 
J094410.98+330422.7 1943 632 53386 0.0829  52.5 82.3 153 14.70 5 1 
J094414.59+001132.3 0480 242 51989 0.1262  35.9 81.2 200 17.06 2 0 
J094415.78+001101.2 0266 494 51630 0.1270  35.9 81.2 200 14.70 5 0 
J094446.69+145321.8 2581 070 54085 0.0264  43.4 23.0  50 14.67 2 0 
J094446.91+543845.8 0769 382 54530 0.0458 109.4 98.5 504 15.25 1 1 
J094448.24+145245.2 2582 335 54139 0.0262  43.4 23.0  50 14.58 1 0 
J094454.01+543821.0 0769 390 54530 0.0441 109.4 98.5 504 14.51 2 1 
J094506.95+271606.9 2297 447 53738 0.0329 105.8 69.4 173 14.55 1 1 
J094512.77+271507.2 2297 531 53738 0.0335 105.8 69.4 173 14.44 1 1 
J094516.75+562219.6 0557 261 52253 0.1710  21.2 62.0 203 17.52 1 1 
J094517.79+562234.0 0556 580 51991 0.1718  21.2 62.0 203 17.10 1 1 
J094529.71-002206.2 0266 141 51630 0.0529  70.6 72.7  86 16.02 2 0 
J094531.52-002311.3 0266 142 51630 0.0526  70.6 72.7  86 17.22 2 0 
J094554.41+423840.0 0940 633 52670 0.0745  21.3 30.3  90 14.70 5 2 
J094554.49+423818.7 0941 255 52709 0.0748  21.3 30.3  90 16.61 0 2 
J094627.10+000827.3 0480 135 51989 0.0914  17.6 30.0  36 17.86 2 0 
J094628.02+000816.3 0266 560 51630 0.0916  17.6 30.0  36 17.32 1 0 
J094706.88+185411.6 2362 210 53759 0.0263 147.1 77.8 125 14.94 2 0 
J094708.46+524041.8 0769 248 54530 0.0477 103.7 97.3  62 16.10 2 0 
J094711.21+524216.9 0769 242 54530 0.0479 103.7 97.3  62 14.31 1 0 
J094714.45+185238.2 2370 372 53764 0.0267 147.1 77.8 125 14.98 1 0 
J094721.45+322039.9 1946 415 53432 0.1373  23.8 57.7  18 16.98 2 0 
J094722.99+322045.4 1945 204 53387 0.1373  23.8 57.7  18 17.08 2 0 
J094740.50+213815.2 2295 217 53734 0.0248 125.0 62.5  19 15.26 2 0 
J094741.58+633941.4 0487 335 51943 0.1397   2.1  5.2 181 19.79 0 2 
J094741.58+633939.2 1788 011 54468 0.1390   2.1  5.2 181 16.86 0 2 
J094744.27+214006.6 2295 128 53734 0.0248 125.0 62.5  19 14.34 1 0 
J094757.68+022025.8 0480 574 51989 0.0584  32.5 36.7 141 16.14 1 0 
J094759.81+022032.2 0481 346 51908 0.0579  32.5 36.7 141 16.48 1 0 
J094801.53+345222.8 1945 443 53387 0.0410   6.8  5.5  82 16.95 2 0 
J094801.92+345226.3 1595 129 52999 0.0407   6.8  5.5  82 16.73 2 0 
J094804.00+201808.4 2362 477 53759 0.0404  81.0 63.6 221 14.75 2 0 
J094809.15+201832.8 2362 468 53759 0.0396  81.0 63.6 221 14.89 2 0 
J094833.44+472203.5 1005 130 52703 0.0326 151.8 98.0  65 14.83 2 0 
J094842.05+472043.8 1005 123 52703 0.0323 151.8 98.0  65 14.72 2 0 
J094846.42+045621.5 0571 363 52286 0.0905  15.3 25.8 382 15.74 1 0 
J094847.28+045629.8 0994 292 52725 0.0919  15.3 25.8 382 16.65 2 0 
J094913.52+011039.9 0480 107 51989 0.0250 182.9 92.1  59 15.54 2 0 
J094922.92+010843.4 0481 299 51908 0.0252 182.9 92.1  59 13.58 2 0 
J094924.78+575645.1 0557 406 52253 0.1082  20.4 40.2  33 17.13 2 1 
J094925.57+575701.7 0558 343 52317 0.1080  20.4 40.2  33 17.72 1 1 
J095053.37+343113.7 1945 607 53387 0.0523  17.4 17.8 170 15.58 0 0 
J095054.39+343105.3 1948 359 53388 0.0529  17.4 17.8 170 14.70 5 0 
J095211.20+011044.2 0267 523 51608 0.0612  43.2 50.9 144 15.77 2 0 
J095212.37+011004.7 0268 321 51633 0.0617  43.2 50.9 144 15.48 1 0 
J095340.28+324323.9 1949 332 53433 0.0785   8.4 12.5  81 17.69 2 2 
J095340.75+324328.4 1945 017 53387 0.0788   8.4 12.5  81 16.07 2 2 
J095424.61+335423.1 1948 270 53388 0.0864  40.7 65.8  13 16.57 2 0 
J095426.34+335351.7 1945 629 53387 0.0863  40.7 65.8  13 17.59 2 0 
J095432.76+563324.6 0558 247 52317 0.0731  18.8 26.4 208 17.00 2 2 
J095434.01+563326.4 0557 116 52253 0.0739  18.8 26.4 208 16.14 2 2 
J095434.32+023533.7 0481 574 51908 0.0709  69.5 94.0  37 17.68 2 0 
J095437.38+023441.4 0500 384 51994 0.0707  69.5 94.0  37 17.41 0 0 
J095502.11+162141.2 2583 554 54095 0.0753  64.2 92.1  90 16.51 2 0 
J095506.38+162145.9 2583 551 54095 0.0756  64.2 92.1  90 16.23 1 0 
J095537.43+331816.3 1948 251 53388 0.0978  35.5 64.1 170 16.83 1 0 
J095538.29+331743.3 1949 375 53433 0.0972  35.5 64.1 170 17.58 2 0 
J095544.17+252223.4 2341 623 53738 0.0752  39.9 56.9 183 16.74 2 0 
J095545.73+252255.7 2344 314 53740 0.0758  39.9 56.9 183 15.83 2 0 
J095600.71+130806.8 1743 564 53054 0.0700  56.7 75.8  34 15.55 2 0 
J095604.16+130743.7 1743 567 53054 0.0701  56.7 75.8  34 17.57 2 0 
J095616.64+373849.5 1596 368 52998 0.0224 205.6 93.1 159 14.35 1 0 
J095617.31+373524.1 1596 374 52998 0.0230 205.6 93.1 159 14.23 1 0 
J095652.36+152313.1 2584 415 54153 0.0777  59.5 87.4  11 16.58 2 0 
J095655.94+152247.4 2584 416 54153 0.0777  59.5 87.4  11 16.72 2 0 
J095658.66+034640.6 0572 280 52289 0.0345 126.5 85.6 160 14.07 2 0 
J095659.05+034847.0 0572 266 52289 0.0340 126.5 85.6 160 14.38 2 0 
J095737.39+165818.4 2583 608 54095 0.0685  17.0 22.2 202 15.73 2 0 
J095737.99+165804.0 2585 392 54097 0.0692  17.0 22.2 202 17.50 2 0 
J095749.26+304915.8 1949 207 53433 0.1368  30.0 72.6 202 17.14 2 0 
J095750.50+304939.3 1950 433 53436 0.1361  30.0 72.6 202 17.23 2 0 
J095850.26+011003.1 0501 298 52235 0.0564  30.7 33.7  65 15.50 2 0 
J095851.83+010943.6 0268 527 51633 0.0567  30.7 33.7  65 15.89 1 0 
J095859.91+130308.4 1744 331 53055 0.0358  69.5 49.2  48 14.70 5 0 
J095900.23+174901.7 2585 328 54097 0.0254  74.4 39.5 278 13.75 2 0 
J095900.42+130241.6 2584 081 54153 0.0351  47.6 33.7 153 14.70 5 0 
J095903.29+130221.0 1744 337 53055 0.0356  47.6 33.7 153 15.16 1 0 
J095905.08+174917.2 2371 126 53762 0.0264  74.4 39.5 278 14.28 2 0 
J095906.68+130135.4 1744 332 53055 0.0366  68.3 48.4 290 15.38 0 0 
J095908.96+130352.5 2584 084 54153 0.0339 124.9 88.5 492 14.94 0 0 
J095925.84+011157.0 0501 297 52235 0.0983  35.4 64.3   9 16.38 2 0 
J095928.02+011143.6 0500 060 51994 0.0983  35.4 64.3   9 17.75 2 0 
J095937.31+241611.9 2298 561 53737 0.1279  17.2 39.3  91 16.49 1 1 
J095938.23+241601.6 2344 135 53740 0.1282  17.2 39.3  91 16.92 1 1 
J095942.61+261914.2 2344 442 53740 0.0512  87.9 87.8  69 15.78 0 0 
J095947.21+261711.4 2344 458 53740 0.0515  95.5 96.0  26 15.72 0 0 
J095948.15+261845.8 2344 452 53740 0.0514  87.9 87.8  69 15.91 2 0 
J095958.23+030232.9 0501 330 52235 0.0907  13.5 22.8  34 16.51 0 2 
J095958.89+030223.8 0500 565 51994 0.0906  13.5 22.8  34 16.89 2 2 
J100118.00+042802.5 0572 545 52289 0.0814  55.7 85.4 390 15.64 1 0 
J100119.91+042850.2 0572 546 52289 0.0828  55.7 85.4 390 16.42 1 0 
J100133.68+033731.2 0573 315 52325 0.0437  53.8 45.3 299 15.58 1 0 
J100135.81+033647.8 0572 109 52289 0.0427  53.8 45.3 299 14.68 0 0 
J100140.47+095431.6 1308 274 53053 0.0564  90.8 99.9 107 16.22 0 0 
J100142.28+095558.1 1307 144 52999 0.0568  90.8 99.9 107 15.13 1 1 
J100210.20+111838.6 1307 529 52999 0.1369  25.5 61.7  77 16.65 1 1 
J100211.80+111847.2 1744 123 53055 0.1366  25.5 61.7  77 17.26 0 1 
J100212.89+111915.2 1308 328 53053 0.0552  10.3 11.1  46 18.81 1 2 
J100213.52+111911.0 1307 522 52999 0.0550  10.3 11.1  46 14.81 1 2 
J100217.37+102529.0 1307 515 52999 0.0599  70.1 81.5  64 16.14 2 0 
J100219.98+102627.1 1307 513 52999 0.0601  70.1 81.5  64 15.49 0 0 
J100230.89+324252.4 1952 284 53378 0.0490  89.3 88.1 450 14.82 2 0 
J100236.54+324224.3 1949 544 53433 0.0505  89.3 88.1 450 13.86 1 0 
J100259.39+300452.6 1950 576 53436 0.0808  61.0 92.9  35 16.72 1 0 
J100303.43+300459.4 1953 283 53358 0.0810  61.0 92.9  35 16.44 0 0 
J100316.98+183416.1 2371 066 53762 0.0790  21.1 31.5 247 17.39 2 0 
J100318.36+183420.3 2372 268 53768 0.0781  21.1 31.5 247 16.07 1 0 
J100404.51+500807.0 1006 560 52708 0.0668  59.9 76.7  26 16.74 2 0 
J100408.18+500830.7 1007 314 52706 0.0667  59.9 76.7  26 15.58 1 0 
J100447.68+464309.7 0872 211 52339 0.0242 124.1 60.5 143 14.03 1 0 
J100451.72+543530.5 0945 177 52652 0.0463  86.2 79.5 190 17.42 2 0 
J100451.83+543404.4 0945 176 52652 0.0470  86.2 79.5 190 13.98 1 0 
J100452.02+464124.1 0872 220 52339 0.0237 124.1 60.5 143 14.69 1 0 
J100602.14+071131.0 1236 054 52751 0.1218   5.7 12.3 354 18.62 2 2 
J100602.51+071131.8 0996 328 52641 0.1205   5.7 12.3 354 15.77 0 2 
J100631.09+231523.2 2343 225 53735 0.0416  71.7 58.8  70 16.70 2 0 
J100633.44+231420.8 2343 240 53735 0.0418  71.7 58.8  70 14.70 5 0 
J100720.39+562003.8 0946 351 52407 0.1304   2.6  6.0 121 18.06 2 2 
J100720.56+562002.9 0945 570 52652 0.1300   2.6  6.0 121 16.52 2 2 
J100722.96+230234.1 2343 188 53735 0.0413  86.2 71.0 118 16.16 1 0 
J100725.21+230114.8 2343 140 53735 0.0417  86.2 71.0 118 16.60 2 0 
J100732.36+230131.7 2343 182 53735 0.0417 108.5 89.4   3 15.26 2 0 
J100749.77+005252.6 0270 326 51909 0.1215  26.9 58.9 155 17.14 1 1 
J100751.33+005305.9 0502 291 51957 0.1221  26.9 58.9 155 17.04 2 1 
J100753.05+395031.9 1356 587 53033 0.0640  72.2 88.8 194 16.49 0 0 
J100755.07+394926.4 1357 296 53034 0.0633  72.2 88.8 194 17.27 2 0 
J100823.97+375039.2 1426 516 52993 0.0531  67.5 70.9 242 16.72 1 0 
J100827.34+202207.2 2372 526 53768 0.1484   5.0 12.9 133 17.38 1 2 
J100827.65+202209.3 2364 048 53737 0.1479   5.0 12.9 133 17.43 2 2 
J100828.06+375011.1 1426 512 52993 0.0540  67.5 70.9 242 16.12 1 0 
J100857.82+074910.3 1237 294 52762 0.0629  39.7 48.4 132 16.28 2 1 
J100859.74+074842.9 1236 029 52751 0.0633  39.7 48.4 132 16.03 2 1 
J100941.74+193414.0 2373 390 53768 0.0520  40.4 40.6 117 16.18 1 0 
J100944.43+193411.7 2372 547 53768 0.0516  40.4 40.6 117 15.81 2 0 
J101007.43+424838.0 1218 239 52709 0.0738  57.5 80.1 157 15.45 2 0 
J101007.96+424741.0 1218 232 52709 0.0732  57.5 80.1 157 16.31 2 0 
J101010.33+543314.0 0945 061 52652 0.0457 108.5 97.5 189 14.86 1 0 
J101017.48+543330.2 0945 068 52652 0.0464 108.5 97.5 189 15.48 1 0 
J101055.90+215611.1 2365 357 53739 0.1131  24.7 50.6  68 14.70 5 0 
J101057.10+215554.2 2364 619 53737 0.1128  24.7 50.6  68 17.69 2 0 
J101206.17+472707.2 0872 591 52339 0.1243  28.2 62.9  69 17.55 2 0 
J101207.97+472715.5 0873 295 52674 0.1245  28.2 62.9  69 15.98 2 0 
J101313.08+200855.8 2374 345 53765 0.0288  50.4 28.9  77 17.47 2 0 
J101313.19+200946.2 2373 409 53768 0.0286  50.4 28.9  77 15.53 2 0 
J101314.87+375040.6 1427 315 52996 0.1075  44.5 87.4  47 16.69 2 1 
J101317.79+375032.9 1426 637 52993 0.1074  44.5 87.4  47 16.93 2 1 
J101359.19+383925.9 1427 392 52996 0.0210 232.0 96.4 142 13.82 2 0 
J101414.66+383927.3 1427 391 52996 0.0205 232.0 96.4 142 16.63 2 0 
J101434.28+263236.0 2347 593 53757 0.0800  13.7 20.8 255 16.55 2 2 
J101434.38+263249.7 2350 313 53765 0.0809  13.7 20.8 255 17.30 2 2 
J101545.59+143634.5 2588 128 54174 0.0533  84.1 86.5 131 14.70 5 0 
J101547.49+205832.2 2365 136 53739 0.0380  21.9 16.5  72 16.07 2 1 
J101547.55+143753.2 2588 127 54174 0.0528  84.1 86.5 131 15.36 1 0 
J101547.79+205810.7 2374 338 53765 0.0382  21.9 16.5  72 16.39 2 1 
J101709.66+293731.8 2351 387 53772 0.0782  67.6 99.7  89 17.54 2 0 
J101712.76+293821.0 2351 388 53772 0.0779  67.6 99.7  89 16.18 1 0 
J101740.68+204744.2 2374 364 53765 0.1089  12.8 25.3  94 17.15 2 2 
J101741.20+204734.1 2365 058 53739 0.1086  12.8 25.3  94 17.62 2 2 
J101831.15+512744.2 1008 397 52707 0.0749  69.8 96.8 559 16.47 1 0 
J101835.77+512753.1 1007 601 52706 0.0729  69.8 96.8 559 16.78 0 0 
J101839.74+104714.8 1597 593 52999 0.0508  29.2 29.0 151 16.60 2 0 
J101839.88+104645.6 1598 311 53033 0.0513  29.2 29.0 151 14.69 2 0 
J101913.20+483241.2 0873 499 52674 0.0628  29.5 35.7 321 15.04 1 0 
J101913.64+483212.4 0874 313 52338 0.0617  29.5 35.7 321 16.84 2 0 
J101920.83+490701.2 0873 455 52674 0.0540   4.6  4.9  92 17.08 1 2 
J101921.10+490703.2 0874 346 52338 0.0543   4.6  4.9  92 14.16 1 2 
J101930.26+024808.5 0503 452 51999 0.0462  82.0 74.4 169 16.47 2 0 
J101933.76+024705.4 0503 460 51999 0.0468  82.0 74.4 169 16.59 2 0 
J101942.23+372752.7 1427 135 52996 0.0929  35.9 62.0 288 17.48 2 1 
J101942.54+372828.3 1957 343 53415 0.0939  35.9 62.0 288 16.51 2 1 
J101945.78+635758.3 0488 172 51914 0.0418 118.1 97.4 198 16.18 2 0 
J101952.82+635705.4 0488 174 51914 0.0411 118.1 97.4 198 13.88 2 0 
J102001.97+072725.7 0998 326 52750 0.1578  25.9 70.4 265 17.34 2 1 
J102002.48+072700.9 0997 565 52734 0.1568  25.9 70.4 265 17.20 0 1 
J102049.97+425819.4 1218 624 52709 0.0233 165.7 77.9  23 12.98 1 2 
J102055.69+341657.4 1955 593 53442 0.1254   8.8 19.8 153 16.65 1 2 
J102056.11+341651.2 1958 339 53385 0.1259   8.8 19.8 153 17.83 1 2 
J102100.55+425907.1 1218 626 52709 0.0232 165.7 77.9  23 13.36 1 2 
J102106.55+163958.7 2589 097 54174 0.1231  10.8 23.9  15 16.74 2 2 
J102106.89+163949.2 2590 423 54175 0.1230  10.8 23.9  15 17.79 2 2 
J102110.09+393158.4 1428 334 52998 0.1187  23.4 50.2  96 17.48 2 1 
J102110.41+393221.3 1427 565 52996 0.1191  23.4 50.2  96 17.38 1 1 
J102112.82+222415.6 2366 382 53741 0.1138  36.5 76.3 436 16.38 1 0 
J102113.00+222451.9 2365 632 53739 0.1155  36.5 76.3 436 17.20 2 0 
J102136.33+060133.4 0997 032 52734 0.0324  64.9 42.0 162 14.11 1 0 
J102138.19+060231.9 0997 034 52734 0.0330  64.9 42.0 162 16.62 0 0 
J102141.89+130550.4 1746 192 53062 0.0765  67.1 97.2  56 17.61 1 0 
J102142.79+130656.1 1746 194 53062 0.0763  67.1 97.2  56 17.10 2 0 
J102207.11+175017.2 2589 542 54174 0.0274 103.1 56.7 348 14.67 1 0 
J102212.61+175134.8 2591 360 54140 0.0263 113.2 62.3 330 14.67 1 0 
J102212.87+175113.6 2589 559 54174 0.0286 103.1 56.7 348 14.86 0 0 
J102219.39+363458.9 1954 638 53357 0.0259 187.4 98.4  50 13.62 2 0 
J102223.90+154443.1 2590 456 54175 0.0450  76.1 66.5 174 14.81 2 0 
J102228.54+154514.0 2590 461 54175 0.0444  76.1 66.5 174 14.49 1 0 
J102228.76+154339.0 2590 445 54175 0.0456  95.1 83.1 353 15.92 1 0 
J102230.14+145600.2 2590 141 54175 0.0407 108.7 87.4  27 15.51 2 0 
J102231.84+363514.2 1954 621 53357 0.0261 187.4 98.4  50 16.01 2 0 
J102237.03+145633.3 2590 142 54175 0.0408 108.7 87.4  27 15.47 1 0 
J102245.52+194717.6 2374 541 53765 0.0390  30.7 23.7  57 14.59 1 2 
J102247.38+194730.2 2375 267 53770 0.0392  30.7 23.7  57 14.99 1 2 
J102407.34+133703.9 1746 582 53062 0.0234 162.7 76.8 127 14.08 1 0 
J102408.69+133422.5 1747 357 53075 0.0230 162.7 76.8 127 13.91 1 0 
J102409.47+014636.3 0503 031 51999 0.1273  19.1 43.4 183 17.10 2 2 
J102410.58+014645.7 0504 276 52316 0.1280  19.1 43.4 183 17.10 2 2 
J102411.98+025234.2 0575 084 52319 0.0595  54.2 62.5  43 17.50 2 0 
J102415.08+025327.5 0504 339 52316 0.0585  46.4 53.5 332 16.55 0 0 
J102415.56+025241.6 0503 613 51999 0.0596  46.4 53.5 332 16.41 1 0 
J102421.02+120248.2 1598 408 53033 0.0533  82.9 87.4 235 14.97 1 0 
J102426.06+120214.1 1598 403 53033 0.0541  82.9 87.4 235 15.98 2 0 
J102441.74+373339.8 1428 243 52998 0.0983  37.2 67.6  50 15.54 1 0 
J102442.38+373415.7 1427 017 52996 0.0985  37.2 67.6  50 14.70 5 0 
J102451.88+093411.1 1238 612 52761 0.0457  90.3 81.0  79 15.28 2 2 
J102452.54+093540.9 1239 337 52760 0.0460  90.3 81.0  79 14.27 0 2 
J102500.92+171731.6 2589 036 54174 0.0442 105.1 95.0 512 14.33 2 0 
J102505.52+171612.3 2589 022 54174 0.0460 105.1 95.0 512 15.53 0 0 
J102535.58+391051.7 1428 474 52998 0.0602  80.7 96.3 483 16.12 2 0 
J102540.95+391046.3 1428 463 52998 0.0619  80.7 96.3 483 15.04 1 0 
J102546.26+134300.7 1746 628 53062 0.0321  53.2 33.8  96 13.79 1 2 
J102547.75+134456.9 1747 400 53075 0.0316  77.3 49.1  52 15.23 2 0 
J102548.60+134340.6 1747 388 53075 0.0318  53.2 33.8  96 14.21 1 2 
J102555.64+115043.0 1598 523 53033 0.1030  38.7 73.3 315 16.70 1 0 
J102555.73+115121.7 1599 333 53089 0.1042  38.7 73.3 315 17.14 2 0 
J102600.53+052903.5 0576 327 52325 0.0454  67.7 60.4  12 14.14 1 0 
J102604.10+052822.1 0998 042 52750 0.0454  67.7 60.4  12 15.66 1 0 
J102622.25+185513.7 2375 127 53770 0.1191   3.5  7.6 403 17.01 2 1 
J102622.28+185510.2 2591 368 54140 0.1176   3.5  7.6 403 17.09 2 1 
J102700.40+174901.0 2591 480 54140 0.0665   2.4  3.0  26 15.20 1 2 
J102700.56+174900.3 2868 493 54451 0.0666   2.4  3.0  26 17.95 2 2 
J102705.86+110317.5 1598 551 53033 0.0323 128.1 82.6 188 14.23 1 0 
J102714.26+110340.0 1599 278 53089 0.0329 128.1 82.6 188 15.54 1 0 
J102835.09+331102.0 1958 062 53385 0.1199  15.5 33.5 173 17.58 2 0 
J102836.10+331058.8 1959 515 53440 0.1206  15.5 33.5 173 17.18 1 0 
J102843.02+183253.0 2591 532 54140 0.0801  58.2 88.1 153 17.40 2 0 
J102844.29+183348.0 2591 539 54140 0.0807  58.2 88.1 153 16.72 2 0 
J102845.66+213149.8 2367 285 53763 0.1175   8.9 18.8 292 16.71 2 2 
J102846.03+213156.7 2366 026 53741 0.1164   8.9 18.8 292 16.45 2 2 
J102942.52+025347.2 0504 568 52316 0.0877  25.6 41.9   8 17.01 0 0 
J102943.60+025327.4 0576 122 52325 0.0877  25.6 41.9   8 16.79 2 0 
J102950.48+043657.9 0576 469 52325 0.0850  59.0 94.2  40 16.61 1 0 
J102953.13+043614.3 0576 462 52325 0.0852  59.0 94.2  40 16.80 2 0 
J103013.91+211311.7 2376 331 53770 0.0427  95.0 80.0 103 15.52 1 0 
J103020.24+211316.0 2376 338 53770 0.0423  95.0 80.0 103 13.99 1 0 
J103129.98+245210.0 2352 318 53770 0.0208 172.5 72.5  22 13.11 1 0 
J103140.05+245046.6 2349 634 53734 0.0208 172.5 72.5  22 15.78 2 0 
J103223.49+164631.8 2591 016 54140 0.0639  59.0 72.4  38 17.49 2 0 
J103225.27+164724.4 2591 019 54140 0.0640  59.0 72.4  38 16.19 2 0 
J103329.73+440434.2 1431 301 52992 0.0520  31.3 31.7  34 14.67 2 0 
J103331.63+440421.3 1429 559 52990 0.0519  31.3 31.7  34 15.18 1 0 
J103333.43+115217.0 1600 348 53090 0.0341 129.5 86.4 183 14.70 5 0 
J103334.63+115425.2 1600 350 53090 0.0335 129.5 86.4 183 14.85 2 0 
J103353.63+235156.3 2367 536 53763 0.0452  82.4 74.6 275 16.61 1 0 
J103358.49+235234.9 2352 207 53770 0.0461  82.4 74.6 275 15.86 1 0 
J103626.49+444349.7 1429 620 52990 0.0919  18.0 30.8 481 16.28 2 0 
J103626.56+444407.6 1431 197 52992 0.0902  18.0 30.8 481 16.67 1 0 
J103633.94+152831.8 2592 023 54178 0.0505  76.7 75.6 445 16.49 2 0 
J103636.72+152936.1 2592 031 54178 0.0520  76.7 75.6 445 16.50 1 0 
J103647.29+391534.3 1432 224 53003 0.1173  39.1 82.7  76 17.05 2 0 
J103649.74+391521.0 1430 075 53002 0.1170  39.1 82.7  76 16.73 2 0 
J103721.87+021913.3 0505 516 52317 0.0414  38.3 31.4 353 15.94 2 1 
J103723.63+021845.5 0506 341 52022 0.0402  38.3 31.4 353 15.14 1 1 
J103725.71+020443.1 0505 151 52317 0.0735  48.6 67.9 174 16.57 2 1 
J103727.65+020521.9 0506 319 52022 0.0729  48.6 67.9 174 15.52 1 1 
J103742.56+070515.0 0999 630 52636 0.0712   4.8  6.6 244 16.32 2 2 
J103742.85+070517.2 1000 398 52643 0.0720   4.8  6.6 244 16.54 2 2 
J103751.88+400544.4 1430 611 53002 0.0924  38.4 66.0 588 15.27 0 1 
J103753.63+400612.4 1432 500 53003 0.0945  38.4 66.0 588 16.27 1 1 
J103828.65+093627.0 1240 459 52734 0.0684  60.7 79.4  81 16.90 2 0 
J103830.99+093716.6 1240 487 52734 0.0687  60.7 79.4  81 15.91 2 0 
J103847.45+120838.5 1600 458 53090 0.0332  67.6 44.9  87 14.67 2 2 
J103849.79+120740.6 1748 082 53112 0.0336  67.6 44.9  87 14.45 0 2 
J103853.29+392151.2 1430 598 53002 0.0548  40.4 42.9  47 14.70 5 0 
J103853.77+224908.7 2477 264 54058 0.0559  58.6 63.6  79 16.11 2 0 
J103854.48+245235.9 2352 157 53770 0.0927  57.7 99.3  68 16.56 2 1 
J103855.95+392157.6 1432 200 53003 0.0546  40.4 42.9  47 16.43 0 0 
J103856.00+224820.6 2477 275 54058 0.0556  58.6 63.6  79 16.03 2 0 
J103857.24+245316.3 2352 102 53770 0.0924  57.7 99.3  68 16.67 1 1 
J104024.66+065137.7 1000 489 52643 0.0303 113.3 68.8  31 14.81 0 0 
J104031.84+065213.1 1000 498 52643 0.0304 113.3 68.8  31 14.78 2 0 
J104039.65+390356.1 1432 083 53003 0.0301  78.3 47.2  39 15.05 0 0 
J104044.43+390427.5 1433 296 53035 0.0300  78.3 47.2  39 14.24 2 0 
J104103.99+150451.2 2594 039 54177 0.0840  57.3 90.5  11 17.04 2 0 
J104104.76+150355.0 2594 023 54177 0.0841  57.3 90.5  11 15.95 2 0 
J104128.63+371545.8 1998 163 53433 0.0233 184.5 89.4 224 16.03 1 0 
J104131.19+371846.3 1998 162 53433 0.0240 184.5 89.4 224 12.81 2 0 
J104150.01+343755.7 2025 387 53431 0.0578  31.7 35.5  49 16.53 2 0 
J104150.74+384300.5 1432 041 53003 0.0359  92.1 65.8 378 13.38 2 0 
J104151.34+343820.3 2096 016 53446 0.0580  31.7 35.5  49 14.70 5 0 
J104156.80+384315.4 1432 044 53003 0.0373  92.1 65.8 378 14.99 1 0 
J104215.76+035823.4 0578 192 52339 0.0986  10.0 18.2  65 16.74 2 1 
J104216.26+035816.8 0577 022 52367 0.0988  10.0 18.2  65 17.36 2 1 
J104229.80+050500.2 0578 492 52339 0.0281 142.3 80.3 272 16.06 2 0 
J104230.69+154535.9 2480 273 53851 0.0504  94.3 90.0 457 15.09 1 1 
J104232.05+050241.9 0578 495 52339 0.0272 142.3 80.3 272 17.67 0 0 
J104236.43+154457.3 2480 271 53851 0.0488  94.3 90.0 457 14.19 1 1 
J104308.27+272057.6 2358 268 53797 0.1015  37.1 69.3  35 17.60 1 0 
J104310.65+272108.1 2356 072 53786 0.1014  37.1 69.3  35 16.71 1 0 
J104320.57+404710.8 1432 613 53003 0.0287  85.4 51.8 469 15.17 2 0 
J104325.46+404627.1 1432 607 53003 0.0303  85.4 51.8 469 13.38 1 0 
J104334.99+554717.5 0906 453 52368 0.0265 173.8 92.6 194 14.45 1 0 
J104341.65+554939.7 0906 460 52368 0.0258 173.8 92.6 194 16.03 2 0 
J104359.22-003517.7 0275 255 51910 0.0607  75.2 88.1 110 15.49 1 0 
J104404.21-003509.3 0275 258 51910 0.0603  75.2 88.1 110 17.60 2 0 
J104458.83+370816.8 1998 013 53433 0.0233 187.0 87.8 186 14.04 1 0 
J104505.04+371059.0 2090 321 53463 0.0239 187.0 87.8 186 14.70 5 0 
J104546.94+371240.7 1998 016 53433 0.0240 146.7 70.9 137 13.26 1 1 
J104554.25+371103.4 1998 012 53433 0.0235 146.7 70.9 137 14.70 5 1 
J104620.19+492648.6 0875 036 52354 0.1299  37.3 86.4  96 17.54 1 0 
J104622.62+492656.7 0876 287 52669 0.1296  37.3 86.4  96 17.31 1 0 
J104726.01+385925.9 1433 099 53035 0.0364  91.6 66.1  16 15.74 1 0 
J104731.29+390011.7 1433 085 53035 0.0364  91.6 66.1  16 14.51 2 0 
J104827.76+375128.1 1998 633 53433 0.0377  56.9 42.6 209 14.66 1 0 
J104829.90+375215.0 2007 247 53474 0.0385  56.9 42.6 209 15.21 2 0 
J104830.91+333210.2 2025 103 53431 0.0718  59.4 81.4  76 15.70 1 0 
J104831.36+333309.3 2025 110 53431 0.0716  59.4 81.4  76 16.97 2 0 
J104855.11+404332.6 1435 332 52996 0.0859  23.9 38.2 191 16.01 1 0 
J104856.70+404334.0 1433 619 53035 0.0852  23.9 38.2 191 18.04 2 0 
J104918.70+171113.8 2480 565 53851 0.0565  68.1 74.6 221 14.84 1 0 
J104922.76+171143.9 2480 580 53851 0.0573  68.1 74.6 221 17.41 2 0 
J104956.72+232752.3 2481 469 54086 0.0650  60.7 75.8 288 16.84 2 0 
J104957.14+232651.9 2481 478 54086 0.0661  60.7 75.8 288 16.66 2 0 
J105031.38+004538.2 0276 378 51909 0.0964  33.4 59.6   9 16.03 1 1 
J105032.77+004512.1 0275 623 51910 0.0964  33.4 59.6   9 15.77 1 1 
J105129.86+132149.1 1749 030 53357 0.0556   4.5  4.8  34 17.07 2 2 
J105129.90+132153.5 1750 293 53358 0.0554   4.5  4.8  34 15.70 1 2 
J105226.06+102718.3 2886 366 54498 0.0206 129.3 57.3 381 14.70 5 0 
J105228.93+102920.2 1602 249 53117 0.0219 129.3 57.3 381 15.53 1 0 
J105509.42+293001.5 1981 015 53463 0.0714  66.6 90.7  23 16.10 2 0 
J105513.11+292924.5 2359 443 53826 0.0714  66.6 90.7  23 16.15 2 0 
J105609.41+465341.7 0963 006 52643 0.0291  62.2 35.7 143 18.86 2 0 
J105611.76+465250.5 0963 001 52643 0.0286  62.2 35.7 143 14.11 1 0 
J105615.48+094516.0 2886 503 54498 0.0330  19.7 13.1  56 13.54 2 0 
J105616.80+094516.8 2885 625 54497 0.0332  19.7 13.1  56 15.82 2 0 
J105618.05+465155.4 0963 020 52643 0.0285 109.3 62.6  21 14.94 2 0 
J105653.38+331945.7 2026 567 53711 0.0511  67.7 67.8  69 16.25 0 0 
J105656.31+331854.2 1983 122 53442 0.0513  67.7 67.8  69 15.93 2 0 
J105710.28+265726.1 2357 454 53793 0.1183   4.8 10.3 216 18.17 2 2 
J105710.35+265730.8 2359 090 53826 0.1175   4.8 10.3 216 16.97 2 2 
J105730.48+404616.2 1437 319 53046 0.0569   8.4  9.4 228 17.40 2 2 
J105731.02+404614.1 1435 483 52996 0.0577   8.4  9.4 228 15.67 1 2 
J105734.33+430303.8 1362 537 53050 0.0779  45.9 67.7  12 17.48 2 0 
J105735.61+430222.2 1363 284 53053 0.0779  45.9 67.7  12 17.66 0 0 
J105744.78+265727.4 2357 531 53793 0.1182   6.3 13.5 185 16.43 2 2 
J105745.20+265728.0 2359 053 53826 0.1175   6.3 13.5 185 17.64 0 2 
J105753.36+373053.0 2007 001 53474 0.0339  98.3 66.4 486 14.51 2 0 
J105753.96+373230.9 2007 002 53474 0.0356  98.3 66.4 486 14.32 2 0 
J105801.61+194414.0 2485 382 54176 0.0774  64.4 94.3  91 16.40 1 0 
J105802.94+194515.2 2485 393 54176 0.0778  64.4 94.3  91 16.23 2 0 
J105808.76+170544.5 2483 604 53852 0.0302 156.2 94.5  59 13.85 1 0 
J105809.86+170819.9 2487 335 53852 0.0300 156.2 94.5  59 17.12 2 0 
J105842.44+314457.6 1990 342 53472 0.0728   2.9  4.1 160 17.27 2 2 
J105842.58+314459.8 2026 017 53711 0.0723   2.9  4.1 160 15.79 1 2 
J105931.42+295214.7 1990 182 53472 0.0546  89.4 94.9  41 14.92 1 0 
J105931.85+295045.6 1990 187 53472 0.0547  89.4 94.9  41 16.90 2 0 
J110007.84+101522.6 1220 374 52723 0.0335  56.4 37.9  59 15.36 2 0 
J110009.54+101612.9 1220 370 52723 0.0337  56.4 37.9  59 16.43 0 0 
J110053.80+442653.8 1436 126 53054 0.0807  31.1 47.3   8 16.75 2 0 
J110054.35+574632.7 0950 255 52378 0.0482  97.3 91.2 110 15.56 1 2 
J110054.99+442628.3 1363 383 53053 0.0806  31.1 47.3   8 16.57 2 0 
J110100.51+574703.0 0950 248 52378 0.0478  97.3 91.2 110 14.24 1 2 
J110118.16+091712.0 1220 160 52723 0.0362  96.9 70.5 128 14.75 1 0 
J110122.09+091829.0 1220 148 52723 0.0366  96.9 70.5 128 16.11 1 0 
J110237.76+590730.9 0950 426 52378 0.0331 112.2 74.1 269 13.53 2 0 
J110244.51+590642.6 0950 429 52378 0.0322 112.2 74.1 269 17.53 2 0 
J110313.97+074152.0 1003 500 52641 0.0593  40.4 44.8 597 17.64 2 0 
J110316.39+074209.9 1002 632 52646 0.0571  40.4 44.8 597 15.52 1 0 
J110334.68+181749.4 2485 053 54176 0.0519  80.0 81.0 224 15.39 1 0 
J110338.67+181656.3 2485 060 54176 0.0511  80.0 81.0 224 15.40 1 0 
J110427.93+351520.5 2034 396 53466 0.0736  63.6 88.9  51 14.70 5 0 
J110429.90+351424.2 2034 381 53466 0.0734  63.6 88.9  51 16.69 1 0 
J110441.92+041750.4 0580 028 52368 0.0251  53.6 27.2  34 13.66 1 2 
J110445.47+041755.2 0581 304 52356 0.0252  53.6 27.2  34 14.59 0 2 
J110449.56+041636.0 0580 023 52368 0.0249 100.2 50.9  98 15.95 2 0 
J110500.32+042529.8 0580 038 52368 0.0612  69.3 81.8  82 16.26 2 0 
J110501.56+244846.8 2489 338 53857 0.0432  91.4 77.8 138 14.43 1 0 
J110504.36+042603.6 0581 279 52356 0.0609  69.3 81.8  82 16.15 2 0 
J110506.33+244749.9 2489 339 53857 0.0436  91.4 77.8 138 15.60 0 0 
J110517.99+005328.3 0509 287 52374 0.0977  41.6 74.1 468 14.70 5 0 
J110520.67+005317.1 0277 601 51908 0.0960  24.2 43.1 404 15.84 1 1 
J110521.51+005256.5 0509 281 52374 0.0945  24.2 43.1 404 16.42 1 1 
J110612.15+061333.5 1004 288 52723 0.0986  14.1 25.6 180 17.79 1 2 
J110612.16+061347.6 1003 051 52641 0.0979  14.1 25.6 180 14.70 5 2 
J110631.47+330759.1 2106 520 53714 0.0828  63.1 98.3 174 17.33 2 0 
J110631.59+330656.0 2106 547 53714 0.0822  63.1 98.3 174 17.70 2 0 
J110639.11+433621.0 1364 298 53061 0.1247   6.8 15.1 126 17.25 0 2 
J110639.57+433620.7 1363 490 53053 0.1243   6.8 15.1 126 16.36 1 2 
J110640.13+474916.8 0964 083 52646 0.0653  70.1 87.8  18 16.24 2 0 
J110641.08+474808.2 0964 082 52646 0.0652  70.1 87.8  18 16.90 2 0 
J110651.16+141212.5 1751 498 53377 0.0451 111.2 94.5 572 14.12 2 0 
J110652.56+141401.7 1751 497 53377 0.0431 111.2 94.5 572 15.29 2 0 
J110719.12+311218.4 1990 639 53472 0.1088  46.7 92.8 422 16.47 0 0 
J110719.72+025820.5 0509 415 52374 0.0750  60.2 85.0 207 15.16 1 0 
J110719.87+025926.0 0509 416 52374 0.0761  65.6 94.6 301 16.32 1 0 
J110721.80+311242.1 2092 270 53460 0.1104  46.7 92.8 422 16.49 2 0 
J110723.69+025829.3 0509 414 52374 0.0743  60.2 85.0 207 16.99 2 0 
J110753.17+572025.4 0950 081 52378 0.0464  62.6 57.3  44 15.19 1 0 
J110756.25+571942.9 0908 453 52373 0.0466  62.6 57.3  44 15.62 1 0 
J110759.91+555250.8 0909 308 52379 0.0505  40.3 39.9  80 14.39 1 0 
J110800.81+555212.8 0908 163 52373 0.0508  40.3 39.9  80 17.15 1 0 
J110806.12+435740.9 1364 363 53061 0.0585  59.4 69.3 533 16.80 2 0 
J110808.34+202632.8 2488 005 54149 0.0670  57.2 73.4 169 15.99 2 0 
J110809.48+435812.4 1363 526 53053 0.0604  59.4 69.3 533 16.66 2 0 
J110809.70+202726.2 2488 019 54149 0.0676  57.2 73.4 169 16.52 2 0 
J110824.67+430144.0 1363 092 53053 0.0492  57.5 55.3  47 17.10 2 0 
J110824.92+430046.7 1363 094 53053 0.0494  57.5 55.3  47 14.58 1 0 
J110851.36+442557.8 1363 583 53053 0.0611  80.8 95.3  82 15.00 1 1 
J110851.90+442718.2 1364 382 53061 0.0614  80.8 95.3  82 14.73 1 1 
J110928.82+284309.7 2211 583 53786 0.0321 100.5 64.4 236 15.90 2 0 
J110929.10+284129.2 2213 223 53792 0.0329 100.5 64.4 236 15.61 0 0 
J110934.13+290241.8 2211 585 53786 0.1452   4.3 11.0  58 17.73 2 2 
J110934.33+290245.0 2213 424 53792 0.1449   4.3 11.0  58 17.75 1 2 
J111005.18+032833.7 0581 046 52356 0.0400   6.7  5.3 113 17.60 2 2 
J111005.60+032836.2 0509 566 52374 0.0396   6.7  5.3 113 14.89 1 2 
J111007.99+032639.5 0509 570 52374 0.0407 121.7 96.4 183 15.29 2 0 
J111038.35+000247.4 0279 348 51984 0.1245  25.0 56.1 182 17.06 2 0 
J111038.95+000310.7 0278 151 51900 0.1252  25.0 56.1 182 16.60 1 0 
J111055.85+291940.7 2215 316 53793 0.0293  67.3 39.3  46 15.87 1 1 
J111059.84+292011.5 2213 464 53792 0.0292  67.3 39.3  46 14.58 2 1 
J111133.78+325153.6 2106 629 53714 0.0602  65.5 76.2  74 15.36 1 0 
J111138.13+325200.2 2107 279 53786 0.0604  65.5 76.2  74 17.10 2 0 
J111148.39+322323.5 2107 257 53786 0.0447  80.1 71.4 199 15.29 2 0 
J111148.62+322203.5 2107 244 53786 0.0453  80.1 71.4 199 15.56 1 0 
J111203.14+273750.3 2213 086 53792 0.0326 136.5 88.8 385 14.93 1 0 
J111212.13+273729.4 2214 366 53794 0.0339 136.5 88.8 385 14.22 2 0 
J111236.94+120617.8 1604 511 53078 0.0463  72.1 65.6 152 15.09 1 0 
J111237.43+120729.5 1604 516 53078 0.0469  72.1 65.6 152 15.16 1 0 
J111248.70+215332.7 2492 509 54178 0.0293 156.5 92.2  34 14.70 5 0 
J111258.30+215434.1 2492 513 54178 0.0294 156.5 92.2  34 15.86 0 0 
J111324.63+400846.6 1439 129 53003 0.0753  32.1 45.8 181 17.07 2 0 
J111326.34+400905.8 1980 423 53433 0.0760  32.1 45.8 181 17.42 2 0 
J111438.38+632154.2 0596 168 52370 0.0328 136.0 89.8  81 13.99 1 0 
J111446.94+632109.8 0596 166 52370 0.0331 136.0 89.8  81 16.10 2 0 
J111452.32+122653.0 1605 355 53062 0.0685  63.6 85.0 427 14.75 2 0 
J111455.01+122742.1 1604 582 53078 0.0700  63.6 85.0 427 16.27 2 0 
J111457.68+610913.8 0775 276 52295 0.0531  77.2 82.4 522 15.09 2 0 
J111457.83+611031.0 0774 040 52286 0.0549  77.2 82.4 522 15.44 1 0 
J111519.23+542310.9 1012 518 52649 0.0713  12.6 17.1 247 16.76 0 2 
J111519.98+542316.7 1013 392 52707 0.0704  12.6 17.1 247 15.52 0 2 
J111544.99+404144.8 1440 285 53084 0.0790  22.9 34.5 245 17.44 2 0 
J111545.88+404203.4 1439 063 53003 0.0799  22.9 34.5 245 16.26 2 0 
J111603.55+361417.3 2030 012 53499 0.0785  29.8 44.2 237 16.02 2 1 
J111605.47+361410.2 2111 398 53467 0.0776  29.8 44.2 237 15.23 1 1 
J111622.99+532414.8 1012 146 52649 0.1125   3.1  6.3  45 17.55 2 2 
J111623.17+532413.4 1013 243 52707 0.1123   3.1  6.3  45 17.24 1 2 
J111720.71+470820.3 1438 615 53054 0.0677   3.3  4.3 253 16.47 2 3 
J111720.86+470822.7 1441 399 53083 0.0668   3.3  4.3 253 15.86 1 3 
J111723.47+590115.8 0951 476 52398 0.1017  34.8 65.0  66 17.56 2 0 
J111724.14+590042.6 0950 626 52378 0.1015  34.8 65.0  66 17.53 1 0 
J111750.62+263732.9 2216 318 53795 0.0270 114.2 65.2 420 13.01 1 0 
J111750.72+263927.1 2216 312 53795 0.0285 114.2 65.2 420 14.84 1 0 
J111809.79+302424.4 2092 036 53460 0.0256  49.7 26.3 194 14.22 1 1 
J111811.58+302342.7 1979 275 53431 0.0263  49.7 26.3 194 13.94 1 1 
J111816.69+281537.6 2215 100 53793 0.0327 124.9 79.3 279 13.54 1 0 
J111817.80+281333.8 2215 082 53793 0.0318 124.9 79.3 279 14.06 1 0 
J111830.28+402554.0 1440 204 53084 0.1545   6.7 18.1 373 14.70 4 1 
J111830.68+402557.0 1980 587 53433 0.1559   6.7 18.1 373 17.68 2 1 
J111942.84+451610.2 1441 243 53083 0.2031   8.0 26.8 149 17.34 2 2 
J111943.35+451612.7 1365 429 53062 0.2036   8.0 26.8 149 17.81 0 2 
J111945.43+542849.6 1012 597 52649 0.0708  48.4 65.3 447 17.51 1 0 
J111946.09+542802.3 1013 487 52707 0.0692  48.4 65.3 447 15.37 1 0 
J111954.26+330524.4 2100 314 53713 0.0428   2.0  1.7  23 16.28 1 2 
J111954.39+330525.0 2107 031 53786 0.0427   2.0  1.7  23 14.17 1 2 
J112048.01+002807.0 0280 396 51612 0.0242  36.7 18.1  83 13.95 1 0 
J112049.00+002733.4 0279 629 51984 0.0245  36.7 18.1  83 15.51 0 0 
J112241.44+003906.4 0280 490 51612 0.0710  34.6 46.9 126 15.59 1 0 
J112243.74+003902.7 0281 354 51614 0.0715  34.6 46.9 126 16.18 0 0 
J112302.11+342951.7 2100 361 53713 0.0208 132.6 55.7 134 13.62 2 0 
J112306.71+024852.7 0511 582 52636 0.0388  70.1 54.0 190 15.08 1 1 
J112310.43+024810.2 0511 596 52636 0.0395  70.1 54.0 190 14.73 1 1 
J112310.74+342923.0 2100 377 53713 0.0212 132.6 55.7 134 14.86 2 0 
J112332.00+081657.8 1618 326 53116 0.0703  73.2 98.2  54 15.64 1 0 
J112333.58+081548.6 1618 334 53116 0.0701  73.2 98.2  54 17.65 2 0 
J112354.25+024641.3 0511 628 52636 0.0625  76.8 92.4 197 15.60 1 0 
J112358.84+024607.0 0512 360 51992 0.0632  76.8 92.4 197 16.13 2 0 
J112413.62+121918.1 1605 627 53062 0.0825  36.5 56.7  64 16.83 1 0 
J112413.82+121954.4 1606 355 53055 0.0828  36.5 56.7  64 17.14 2 0 
J112505.79+321621.4 1979 594 53431 0.0438  97.9 84.4  79 17.48 2 0 
J112511.41+321531.8 2100 122 53713 0.0441  97.9 84.4  79 14.45 2 0 
J112545.05+144035.7 1754 310 53385 0.0340  73.6 49.7  32 14.06 2 1 
J112549.55+144006.6 1753 519 53383 0.0339  73.6 49.7  32 15.15 2 1 
J112611.61+351753.1 2113 246 53468 0.0375 120.3 89.6 192 16.62 0 0 
J112618.62+351654.5 2113 256 53468 0.0382 120.3 89.6 192 16.62 1 0 
J112633.20-013810.6 0326 470 52375 0.0459  89.6 80.6  28 15.63 2 0 
J112633.65-013939.9 0326 462 52375 0.0458  89.6 80.6  28 15.62 1 0 
J112730.39+205425.8 2500 259 54178 0.0442  86.2 75.0 111 15.37 1 0 
J112731.19+205300.5 2500 255 54178 0.0446  86.2 75.0 111 14.70 5 0 
J112737.56+080503.5 1618 402 53116 0.0640  57.2 70.4  23 15.60 0 0 
J112741.37+080504.0 1618 420 53116 0.0639  57.2 70.4  23 16.31 2 0 
J112746.28+265734.5 2216 621 53795 0.0334  95.5 63.5 130 14.70 1 0 
J112746.75+265909.8 2218 476 53816 0.0338  95.5 63.5 130 14.70 5 0 
J112754.42-011332.5 0281 206 51614 0.0421  70.2 58.2 173 18.73 2 0 
J112757.53-011240.2 0281 207 51614 0.0427  70.2 58.2 173 16.35 0 0 
J112807.39+482159.5 0966 204 52642 0.0519  97.0 98.2  34 16.58 2 0 
J112813.84+482153.0 0966 205 52642 0.0520  97.0 98.2  34 16.60 2 0 
J112814.34+273910.2 2218 409 53816 0.0334 138.7 92.3 358 14.92 2 0 
J112815.25+261403.0 2216 029 53795 0.1063  26.6 51.7  42 15.12 2 1 
J112816.83+261415.0 2218 185 53816 0.1064  26.6 51.7  42 17.45 0 1 
J112819.92+273719.6 2218 416 53816 0.0321 138.7 92.3 358 15.04 0 0 
J112833.14+264212.4 2219 302 53816 0.0532  24.7 26.1 301 15.86 1 1 
J112834.78+264209.7 2216 036 53795 0.0542  24.7 26.1 301 16.53 2 1 
J112847.03+452930.4 1366 387 53063 0.0912  45.2 76.8  42 16.63 1 1 
J112850.01+452936.5 1442 243 53050 0.0913  45.2 76.8  42 16.03 2 1 
J113100.24+251316.4 2501 489 54084 0.0318  94.9 60.6  50 14.70 5 1 
J113103.40+251154.2 2501 495 54084 0.0320  94.9 60.6  50 14.71 2 1 
J113147.23+005556.6 0281 617 51614 0.1042   5.2  9.9 166 16.83 2 2 
J113147.36+005551.8 0282 338 51658 0.1035   5.2  9.9 166 16.99 1 2 
J113236.46+185051.6 2502 251 54180 0.0359  72.3 51.2  80 14.70 0 0 
J113238.74+185155.4 2502 226 54180 0.0356  72.3 51.2  80 16.73 2 0 
J113406.01+471533.1 1444 354 53054 0.1021  47.3 88.7  57 16.22 2 0 
J113407.70+471613.0 1442 559 53050 0.1019  47.3 88.7  57 17.16 2 0 
J113600.25-033756.3 0327 095 52294 0.0624  82.8 99.6  12 17.02 2 0 
J113603.25-033646.8 0327 084 52294 0.0624  82.8 99.6  12 16.02 1 0 
J113625.89+452756.9 1366 637 53063 0.1161  41.3 86.9  38 16.39 1 1 
J113628.54+452745.3 1367 355 53083 0.1163  41.3 86.9  38 17.42 1 1 
J113723.03-031253.8 0327 056 52294 0.1401  24.7 60.9 394 16.88 2 1 
J113724.53-031303.9 0328 295 52282 0.1386  24.7 60.9 394 17.03 2 1 
J113759.85+482621.7 0967 241 52636 0.1002   6.2 11.4  64 18.56 2 2 
J113800.25+482623.3 1444 365 53054 0.1000   6.2 11.4  64 16.37 0 2 
J113811.72+062502.2 1619 012 53084 0.0921  32.1 55.0  60 16.89 2 2 
J113813.80+062509.6 1620 288 53137 0.0923  32.1 55.0  60 15.83 1 2 
J113839.39+551622.5 1014 616 52707 0.0636  48.7 59.6  18 17.52 2 0 
J113840.02+551534.7 1015 506 52734 0.0637  48.7 59.6  18 15.39 1 0 
J113847.22+545935.7 1014 584 52707 0.0750  60.2 85.7 277 16.39 2 0 
J113849.16+550028.3 1014 599 52707 0.0760  60.2 85.7 277 15.81 1 0 
J113906.44+171008.7 2508 309 53875 0.0216 156.1 67.0 113 14.70 5 0 
J113914.87+170837.2 2508 277 53875 0.0212 156.1 67.0 113 13.70 1 0 
J113914.88-024107.9 0327 035 52294 0.1032   9.0 17.1 236 15.69 2 2 
J113915.39-024112.7 0328 271 52282 0.1041   9.0 17.1 236 18.82 2 2 
J113938.85+572910.5 1311 463 52765 0.0703  42.0 57.3 358 15.24 2 1 
J113941.43+572854.1 1309 621 52762 0.0716  42.0 57.3 358 16.38 2 1 
J113944.26+465805.4 1442 639 53050 0.1146   9.1 19.0  29 17.57 2 2 
J113944.30+465756.3 1444 227 53054 0.1147   9.1 19.0  29 17.52 0 2 
J114137.50+470447.5 1444 171 53054 0.0346 139.8 96.3 355 15.12 2 0 
J114143.90+470305.8 1444 177 53054 0.0358 139.8 96.3 355 16.52 2 0 
J114152.47+201456.7 2509 354 54180 0.0228 105.8 47.8 118 15.31 2 0 
J114159.36+201519.4 2506 533 54179 0.0224 105.8 47.8 118 16.15 2 0 
J114222.30+084555.7 1225 217 52760 0.0219  15.8  7.0  98 13.99 2 3 
J114222.34+084611.5 1620 443 53137 0.0216  15.8  7.0  98 13.91 1 3 
J114322.85+283540.2 2222 251 53799 0.1019  25.0 46.6 159 16.58 2 0 
J114324.34+283529.0 2221 443 53792 0.1013  25.0 46.6 159 16.76 2 0 
J114339.64+332502.8 2097 276 53491 0.0319 125.1 79.6  31 14.39 2 0 
J114345.30+332331.0 2097 280 53491 0.0320 125.1 79.6  31 14.81 2 0 
J114356.92+333052.2 2097 227 53491 0.0316 121.7 75.7 143 14.70 5 0 
J114403.36+333206.3 2097 225 53491 0.0311 121.7 75.7 143 14.65 2 0 
J114417.13+332105.0 2097 221 53491 0.0322 130.4 83.9 335 15.11 2 0 
J114425.14+072959.5 1621 191 53383 0.0673  72.0 92.8 244 15.23 2 0 
J114425.78+332118.3 2097 230 53491 0.0311 130.4 83.9 335 13.60 1 0 
J114426.39+073109.0 1621 192 53383 0.0665  72.0 92.8 244 16.57 1 0 
J114430.25+073615.7 1621 433 53383 0.0660  26.7 34.3 329 15.17 1 1 
J114431.47+073635.1 1620 553 53137 0.0672  26.7 34.3 329 17.09 0 1 
J114605.87+074241.7 1621 496 53383 0.0758  66.2 94.6 142 16.37 2 0 
J114606.92+082219.2 1620 608 53137 0.1079  13.0 25.6 406 16.46 1 2 
J114607.68+082213.1 1621 380 53383 0.1064  13.0 25.6 406 15.96 1 2 
J114608.27+074337.4 1621 495 53383 0.0753  66.2 94.6 142 16.74 1 0 
J114650.39+052304.4 0839 506 52373 0.0921  37.1 63.5 140 16.71 2 0 
J114652.03+052332.1 0840 341 52374 0.0926  37.1 63.5 140 16.90 1 0 
J114701.23+001102.0 0284 358 51943 0.1114  32.9 66.8  56 15.63 1 1 
J114703.22+001048.3 0283 513 51959 0.1116  32.9 66.8  56 17.00 1 1 
J114719.76+075229.3 1621 510 53383 0.0821  14.1 21.9 135 16.85 2 2 
J114719.95+075243.1 1620 638 53137 0.0826  14.1 21.9 135 16.65 1 2 
J114726.68+080030.5 1621 501 53383 0.0907  13.1 22.0 161 16.37 0 2 
J114726.95+080018.0 1620 628 53137 0.0901  13.1 22.0 161 17.25 2 2 
J114753.63+094552.0 1226 151 52734 0.0951   3.7  6.6 401 16.49 0 2 
J114753.68+094555.6 1225 076 52760 0.0966   3.7  6.6 401 16.69 2 2 
J114804.61+372638.1 1997 119 53442 0.0418  51.4 42.4 377 13.82 2 0 
J114807.33+372709.5 2035 365 53436 0.0431  51.4 42.4 377 14.92 1 0 
J114838.36+565646.2 1313 315 52790 0.0516  16.3 16.6 115 16.94 1 2 
J114839.34+565639.1 1311 112 52765 0.0521  16.3 16.6 115 15.72 2 2 
J114938.17-033408.7 0329 060 52056 0.0273 143.7 79.6  97 14.38 2 0 
J114939.73-033146.9 0329 050 52056 0.0276 143.7 79.6  97 14.89 2 0 
J114949.79-033103.7 0330 287 52370 0.0267 157.1 87.0 271 14.57 2 0 
J115031.12+503234.9 0968 370 52412 0.0239  74.4 35.8 253 15.19 2 0 
J115034.38+064555.9 1622 298 53385 0.0513  47.4 47.5  12 15.61 2 0 
J115034.76+503144.3 0968 371 52412 0.0230  74.4 35.8 253 13.42 2 0 
J115037.11+064619.8 1621 056 53383 0.0513  47.4 47.5  12 17.73 2 0 
J115058.20+324938.0 2097 012 53491 0.1369  40.6 98.0 146 16.70 2 0 
J115100.88+324943.8 1991 371 53446 0.1363  40.6 98.0 146 16.80 1 0 
J115117.40+330408.5 2097 003 53491 0.0817  25.9 39.4 262 17.26 2 0 
J115118.61+330427.0 1991 368 53446 0.0807  25.9 39.4 262 15.96 2 0 
J115132.08+273848.7 2223 474 53793 0.0288  81.4 47.0  69 14.27 2 0 
J115133.01+274008.9 2223 476 53793 0.0290  81.4 47.0  69 15.94 2 0 
J115205.77+545817.0 1017 435 52706 0.0600  18.7 21.4 225 15.80 2 0 
J115206.58+545831.3 1016 117 52759 0.0592  18.7 21.4 225 17.34 2 0 
J115249.84+133751.7 1762 055 53415 0.0702  35.9 47.9  84 14.70 5 0 
J115251.92+133734.2 1610 325 53144 0.0699  35.9 47.9  84 17.53 2 0 
J115319.93+525553.2 0882 344 52370 0.0518   7.0  7.2 237 15.51 2 2 
J115320.40+525553.1 0881 485 52368 0.0527   7.0  7.2 237 15.59 2 2 
J115343.51+573951.5 1313 437 52790 0.0341  83.0 57.0  95 15.28 1 0 
J115349.04+573954.4 1312 487 52781 0.0345  83.0 57.0  95 16.31 2 0 
J115423.89+040805.4 0840 060 52374 0.1010  53.8 99.2 282 16.36 2 0 
J115427.43+040756.2 0841 298 52375 0.1000  53.8 99.2 282 16.54 2 0 
J115600.16+410633.4 1447 127 53120 0.0527  88.0 90.3 129 15.88 2 0 
J115601.13+001237.9 0284 551 51943 0.0782  63.3 92.7 259 15.99 1 0 
J115603.07+410749.7 1976 323 53401 0.0522  88.0 90.3 129 16.16 2 0 
J115604.38+001157.5 0284 550 51943 0.0773  63.3 92.7 259 16.27 2 0 
J115609.58+143637.8 1762 028 53415 0.0811  45.5 69.5 120 15.36 2 0 
J115610.40+045935.0 0841 399 52375 0.0790  10.0 15.0 160 18.93 2 2 
J115610.77+045943.4 0840 557 52374 0.0795  10.0 15.0 160 15.16 0 2 
J115612.13+143613.3 1763 234 53463 0.0816  45.5 69.5 120 16.61 2 0 
J115655.10+270107.7 2223 062 53793 0.0848  18.4 29.3  43 16.41 2 1 
J115656.32+270109.6 2226 264 53819 0.0850  18.4 29.3  43 17.34 2 1 
J115701.26+030338.6 0515 586 52051 0.0969  51.4 92.2  39 17.05 1 1 
J115701.83+150104.2 1763 476 53463 0.0795  54.2 82.4 305 16.74 2 0 
J115704.54+030353.6 0516 341 52017 0.0968  51.4 92.2  39 16.10 0 0 
J115704.89+150133.1 1762 634 53415 0.0806  54.2 82.4 305 16.67 2 0 
J115802.74+322522.0 1991 625 53446 0.0791   6.1  9.1 205 14.70 5 2 
J115802.87+322516.2 2095 360 53474 0.0784   6.1  9.1 205 16.94 2 2 
J115832.63+371013.5 2027 051 53433 0.0630  76.1 92.4   2 15.69 1 0 
J115832.68+303921.8 2225 370 53729 0.0811  51.1 77.9  87 16.59 2 0 
J115835.76+303900.1 2224 578 53815 0.0808  51.1 77.9  87 16.84 2 0 
J115837.34+371041.9 2027 056 53433 0.0630  76.1 92.4   2 17.13 0 0 
J115852.44+503231.4 0968 577 52412 0.1216  40.9 89.4 351 17.03 2 1 
J115855.16+503234.2 0969 385 52442 0.1229  40.9 89.4 351 16.61 1 1 
J115940.72-032102.8 0331 214 52368 0.0463  96.7 87.5  49 16.25 2 0 
J115947.11-032115.7 0331 211 52368 0.0461  96.7 87.5  49 15.71 2 0 
J120014.26+124951.8 1611 386 53147 0.0829  64.5 99.6 275 16.26 2 0 
J120017.85+124916.1 1611 387 53147 0.0819  64.5 99.6 275 17.12 2 0 
J120026.13+115945.3 1610 035 53144 0.0438  56.6 48.8  60 16.28 2 0 
J120029.80+115932.2 1611 320 53147 0.0436  56.6 48.8  60 14.32 2 0 
J120053.39+133644.5 1763 046 53463 0.0824  15.7 24.3  52 17.57 2 0 
J120053.51+133700.1 1611 366 53147 0.0822  15.7 24.3  52 16.56 2 0 
J120157.72+295926.7 2228 315 53818 0.0720  19.1 25.9 183 17.43 2 0 
J120157.88+295945.6 2225 506 53729 0.0713  19.1 25.9 183 16.54 1 0 
J120207.00+041205.0 0842 311 52376 0.1356   5.0 12.0 142 17.36 2 2 
J120207.31+041203.3 0841 059 52375 0.1362   5.0 12.0 142 17.20 2 2 
J120233.95+204855.6 2608 446 54474 0.0223 217.5 97.8 441 15.03 2 0 
J120238.12+544735.5 1017 111 52706 0.0495  45.8 44.4 178 15.68 2 0 
J120238.20+173155.1 2595 475 54207 0.0768  64.3 93.9  88 16.01 1 0 
J120239.40+173256.8 2595 471 54207 0.0771  64.3 93.9  88 16.31 1 0 
J120240.07+544700.3 1018 227 52672 0.0489  45.8 44.4 178 15.58 1 0 
J120248.45+204852.8 2608 538 54474 0.0238 217.5 97.8 441 15.22 2 0 
J120350.79+413855.6 1448 138 53120 0.0780  43.1 63.5 220 16.47 1 0 
J120351.83+413815.4 1976 570 53401 0.0772  43.1 63.5 220 17.13 2 0 
J120415.48+281215.8 2226 580 53819 0.0793  14.3 21.5 425 15.97 1 1 
J120416.29+281208.2 2227 481 53820 0.0809  14.3 21.5 425 15.64 2 1 
J120417.49+033550.3 0516 639 52017 0.2010  29.8 98.7 108 16.71 0 0 
J120418.49+033524.6 0842 247 52376 0.2006  29.8 98.7 108 17.62 2 0 
J120432.52+201217.8 2609 399 54476 0.0207 155.6 65.4  23 13.24 1 0 
J120437.98+525717.2 0883 355 52430 0.0816  25.3 38.5 201 16.11 2 2 
J120439.55+525726.3 0882 599 52370 0.0808  25.3 38.5 201 16.17 0 2 
J120440.44+201358.2 2608 557 54474 0.0208 155.6 65.4  23 17.23 2 0 
J120443.32+311038.2 2228 334 53818 0.0250  61.5 31.0   0 13.31 0 0 
J120445.20+311132.9 2228 330 53818 0.0250  61.5 31.0   0 15.16 1 0 
J120459.38+322117.0 2095 551 53474 0.0601  85.8 98.3 252 15.37 2 0 
J120500.24+321952.2 2095 547 53474 0.0592  85.8 98.3 252 15.91 2 0 
J120502.23+381443.5 2108 198 53473 0.0238 190.7 90.6  71 15.13 1 0 
J120514.73+381408.2 2108 196 53473 0.0236 190.7 90.6  71 13.54 1 0 
J120515.24+201838.5 2609 429 54476 0.0226 190.2 86.8 521 15.18 2 0 
J120521.85+224351.2 2644 386 54210 0.0735  70.1 98.1 591 16.98 0 0 
J120526.43+224337.5 2644 389 54210 0.0757  70.1 98.1 591 16.77 2 0 
J120527.92+201831.5 2609 434 54476 0.0244 190.2 86.8 521 13.56 2 0 
J120537.43+203320.6 2609 422 54476 0.0241  39.8 20.5 424 13.42 2 0 
J120540.09+203320.6 2608 591 54474 0.0256  39.8 20.5 424 13.77 1 0 
J120550.07+202837.2 2608 595 54474 0.0225 163.2 74.2 382 12.74 2 0 
J120551.47+203119.1 2608 596 54474 0.0238 163.2 74.2 382 13.76 1 0 
J120554.22+203421.1 2609 377 54476 0.0238 186.7 89.8  17 13.13 1 0 
J120617.07+143850.7 1765 316 53466 0.0658  61.0 76.6  97 15.22 1 1 
J120618.50+143753.6 1764 159 53467 0.0654  61.0 76.6  97 15.97 2 1 
J120702.26+584959.2 0954 088 52405 0.0316  18.4 11.6 130 14.47 2 0 
J120702.92+584943.7 1314 445 53050 0.0312  18.4 11.6 130 15.39 2 0 
J120712.74+135302.2 1764 055 53467 0.0809  55.2 84.3 100 15.90 1 0 
J120712.93+135357.3 1765 281 53466 0.0813  55.2 84.3 100 17.43 2 0 
J120718.36+204450.9 2609 406 54476 0.0591  41.5 47.7  85 15.40 1 0 
J120721.00+204503.5 2608 606 54474 0.0594  41.5 47.7  85 15.75 1 0 
J120722.37+204353.6 2609 407 54476 0.0591  72.9 83.7  73 17.16 2 0 
J120757.55+362530.7 2103 624 53467 0.2154   5.7 19.9 227 17.77 2 2 
J120757.80+362535.0 2105 356 53472 0.2163   5.7 19.9 227 17.87 2 2 
J120802.08+094557.1 1229 240 52723 0.0694  68.2 90.3  37 14.53 2 0 
J120802.65+140645.2 1765 292 53466 0.0572  74.1 82.0  29 16.65 2 0 
J120805.00+140750.4 1764 019 53467 0.0571  74.1 82.0  29 15.51 1 0 
J120805.31+094645.2 1229 224 52723 0.0693  68.2 90.3  37 16.09 2 0 
J120806.99+330628.5 2095 606 53474 0.0781  10.7 15.9  94 16.31 1 2 
J120807.70+330627.3 2089 082 53498 0.0784  10.7 15.9  94 16.87 2 2 
J120808.19+250158.4 2656 489 54484 0.0227 166.1 76.1 421 15.31 2 0 
J120809.09+250444.0 2656 498 54484 0.0241 166.1 76.1 421 14.26 1 0 
J120821.75+122701.8 1612 258 53149 0.0665  27.4 34.9 186 15.79 1 0 
J120822.64+122725.8 1611 077 53147 0.0658  27.4 34.9 186 14.70 5 0 
J120844.42+412141.9 1448 058 53120 0.0961  26.3 46.8  37 17.07 2 0 
J120846.14+412146.6 1995 368 53415 0.0962  26.3 46.8  37 17.25 2 0 
J120928.03+110220.2 1612 224 53149 0.1070  30.8 60.3   3 16.52 2 2 
J120928.78+110151.5 1229 457 52723 0.1070  30.8 60.3   3 16.42 1 2 
J120943.73+153709.7 1765 374 53466 0.0810  43.0 65.2 156 16.52 1 0 
J120945.21+321701.1 2004 466 53737 0.1444  27.6 70.6 441 14.70 4 0 
J120946.44+153723.6 1764 601 53467 0.0804  43.0 65.2 156 17.50 0 0 
J120946.76+321716.0 2095 633 53474 0.1461  27.6 70.6 441 17.41 2 0 
J120951.06+592652.8 0955 313 52409 0.0443 112.6 97.4 115 14.02 1 0 
J120952.67+592842.7 0955 302 52409 0.0439 112.6 97.4 115 15.75 1 0 
J120959.18+251125.9 2656 557 54484 0.0814  46.8 71.9 176 15.69 1 0 
J121000.36+251042.5 2657 360 54502 0.0808  46.8 71.9 176 16.99 2 0 
J121026.39+113924.3 1612 192 53149 0.0625  75.9 91.5 156 15.94 2 0 
J121026.53+113808.4 1612 195 53149 0.0631  75.9 91.5 156 16.71 2 0 
J121028.48+273102.1 2227 072 53820 0.0446  29.6 26.0 156 14.99 2 0 
J121030.30+273113.4 2229 238 53823 0.0440  29.6 26.0 156 16.32 1 0 
J121103.55+292506.8 2228 103 53818 0.1436   3.0  7.6  70 17.69 2 2 
J121103.61+304758.7 2228 571 53818 0.0713  12.9 17.5  88 17.13 2 0 
J121103.67+292504.4 2230 275 53799 0.1439   3.0  7.6  70 17.65 2 2 
J121104.47+304758.3 2230 331 53799 0.0716  12.9 17.5  88 15.49 1 0 
J121114.45+495016.7 0969 031 52442 0.2208   5.9 21.0  53 18.84 2 0 
J121114.52+495022.4 0970 262 52413 0.2206   5.9 21.0  53 17.93 2 0 
J121125.11+160710.7 1765 443 53466 0.0792  45.7 68.4 127 17.81 2 0 
J121126.93+160634.1 2596 211 54207 0.0797  45.7 68.4 127 15.53 0 0 
J121150.91+150857.0 1766 355 53468 0.0720  29.3 40.6 261 15.90 2 0 
J121152.68+150844.6 1765 479 53466 0.0730  29.3 40.6 261 17.93 2 0 
J121155.64+372113.4 2105 446 53472 0.0838  10.3 16.2 108 16.72 0 2 
J121156.28+372109.9 2108 008 53473 0.0834  10.3 16.2 108 16.05 2 2 
J121217.01+023512.5 0518 391 52282 0.0818  62.8 98.2 392 16.00 2 0 
J121218.29+023412.8 0518 261 52282 0.0832  62.8 98.2 392 17.51 2 0 
J121251.95+223530.2 2644 594 54210 0.0843  21.2 33.6  65 16.53 2 2 
J121253.34+223526.7 2645 356 54477 0.0840  21.2 33.6  65 16.40 1 2 
J121333.02+142900.1 1765 142 53466 0.0638  24.1 29.6  84 16.08 2 1 
J121334.12+142842.4 1766 240 53468 0.0635  24.1 29.6  84 15.91 1 1 
J121345.95+024839.0 0518 467 52282 0.0730   3.4  4.8  38 19.32 2 2 
J121346.11+024841.4 0517 631 52024 0.0731   3.4  4.8  38 16.42 2 2 
J121349.75+275608.4 2231 348 53816 0.0807  18.1 27.6  86 16.19 2 2 
J121350.90+275602.9 2229 518 53823 0.0810  18.1 27.6  86 17.57 1 2 
J121351.33+024805.8 0518 476 52282 0.0747  54.5 76.9 121 16.08 2 0 
J121354.87+024753.0 0517 633 52024 0.0743  54.5 76.9 121 16.28 2 0 
J121425.18+082251.9 1624 571 53386 0.0733  51.8 72.2 243 16.58 2 0 
J121428.15+082225.6 1625 331 53140 0.0724  46.3 65.2 458 14.70 5 0 
J121431.24+082225.7 1624 577 53386 0.0740  46.3 65.2 458 15.96 1 0 
J121442.50+125924.8 1613 396 53115 0.0579  48.3 53.4 259 14.81 2 0 
J121442.95+125746.4 1613 393 53115 0.0590  51.1 56.4 571 16.02 2 0 
J121443.11+125837.4 1612 580 53149 0.0570  48.3 53.4 259 15.88 2 0 
J121453.44-022540.6 0332 037 52367 0.0684  36.5 47.8  79 16.52 2 1 
J121454.85-022510.9 0333 394 52313 0.0686  36.5 47.8  79 16.01 1 1 
J121510.46+170639.1 2596 102 54207 0.1523   3.7  9.9 267 18.13 2 2 
J121510.55+170642.6 2597 307 54231 0.1534   3.7  9.9 267 17.40 2 2 
J121524.74+121539.2 1613 266 53115 0.0626  46.7 57.7 463 17.07 1 0 
J121526.89+121613.0 1612 011 53149 0.0642  46.7 57.7 463 15.84 2 0 
J121534.50+222300.7 2644 636 54210 0.1271  43.5 98.8 437 17.00 1 0 
J121535.56+074147.1 1625 309 53140 0.0738  56.7 79.3  62 15.77 1 2 
J121535.94+222338.4 2645 272 54477 0.1288  43.5 98.8 437 16.40 0 0 
J121538.99+074123.5 1624 554 53386 0.0735  56.7 79.3  62 15.37 2 2 
J121542.46-013435.2 0333 324 52313 0.1235  27.2 60.8 309 17.18 2 2 
J121544.25-013439.7 0332 609 52367 0.1247  27.2 60.8 309 16.80 0 2 
J121544.74+592639.1 0954 023 52405 0.0959  15.2 27.1  16 14.70 5 0 
J121544.87+592654.2 0955 171 52409 0.0958  15.2 27.1  16 18.40 2 0 
J121608.12+575114.8 1314 622 53050 0.0496  90.4 87.6 207 15.40 2 0 
J121610.58+575237.3 1314 638 53050 0.0503  90.4 87.6 207 15.46 1 0 
J121615.46+174804.4 2596 584 54207 0.0296 143.5 85.2 204 15.01 2 0 
J121621.17+174609.2 2596 585 54207 0.0304 143.5 85.2 204 15.29 2 0 
J121627.69+102518.1 1230 463 52672 0.0726  55.5 76.6  43 16.80 2 0 
J121628.30+102423.4 1230 476 52672 0.0727  55.5 76.6  43 16.10 2 0 
J121749.32+354450.4 2105 038 53472 0.0880   5.9  9.8  14 15.79 1 2 
J121749.72+354450.4 2003 290 53442 0.0881   5.9  9.8  14 17.54 1 2 
J121858.34+103547.7 1230 532 52672 0.0860  60.8 98.1  36 16.20 0 2 
J121901.78+103515.3 1230 537 52672 0.0861  60.8 98.1  36 17.59 2 2 
J121940.03+281034.1 2231 494 53816 0.0753  68.3 98.8 296 16.29 1 0 
J121941.37+281139.3 2231 489 53816 0.0764  68.3 98.8 296 16.02 1 0 
J121943.14+132660.0 1614 327 53120 0.0647   9.0 11.2  91 17.35 0 2 
J121943.61+132705.5 1613 567 53115 0.0650   9.0 11.2  91 15.97 1 2 
J121950.01+190124.0 2611 241 54477 0.1165  43.7 92.0  88 15.86 2 0 
J121952.81+190111.7 2610 017 54476 0.1162  43.7 92.0  88 17.21 2 0 
J122037.11+342631.1 1999 544 53503 0.0324 138.1 89.4  79 14.04 1 0 
J122041.86+342829.4 1999 547 53503 0.0327 138.1 89.4  79 15.85 2 0 
J122116.97+570531.3 1316 314 52790 0.0673  73.5 95.4 116 15.73 1 0 
J122119.05+570637.8 1315 112 52791 0.0677  73.5 95.4 116 15.81 2 0 
J122150.88+134003.0 1614 373 53120 0.0641  46.6 57.5   1 17.13 2 0 
J122151.68+461543.0 1371 368 52821 0.0839   4.3  6.8  21 17.15 1 2 
J122151.69+461538.7 1451 044 53117 0.0838   4.3  6.8  21 17.77 2 2 
J122153.54+133938.8 1767 259 53436 0.0641  46.6 57.5   1 16.14 1 0 
J122217.55-000744.6 0288 080 52000 0.1721   4.7 13.9 184 17.66 0 2 
J122217.86-000743.8 0289 312 51990 0.1728   4.7 13.9 184 14.70 3 2 
J122311.63+060419.7 2880 417 54509 0.0237 195.6 93.5  81 13.58 1 0 
J122322.27+060226.6 2880 442 54509 0.0234 195.6 93.5  81 13.48 1 0 
J122334.00+200436.6 2611 498 54477 0.1193   3.2  6.9  48 17.13 2 2 
J122334.07+200439.6 2612 355 54480 0.1191   3.2  6.9  48 16.94 2 2 
J122414.61+201709.2 2611 516 54477 0.0653  20.0 25.0 201 15.23 2 0 
J122415.61+201722.3 2612 346 54480 0.0646  20.0 25.0 201 14.70 2 0 
J122417.75+092003.6 1231 186 52725 0.0221 196.1 87.8  39 14.72 2 0 
J122429.15+092139.9 1231 188 52725 0.0223 196.1 87.8  39 15.25 2 0 
J122444.96+121018.3 1615 360 53166 0.0920   4.0  6.7 403 17.68 2 1 
J122445.18+121020.6 1614 166 53120 0.0905   4.0  6.7 403 16.88 0 1 
J122525.48+285638.5 2233 529 53845 0.0642  59.9 74.7 206 15.09 2 0 
J122527.14+285733.0 2232 006 53827 0.0649  59.9 74.7 206 16.60 2 0 
J122536.69-025401.9 0334 240 51993 0.0250 191.5 96.7  28 14.58 1 0 
J122540.90-025702.6 0334 239 51993 0.0251 191.5 96.7  28 13.81 1 0 
J122619.13+260745.5 2658 522 54502 0.0311  57.9 36.0 288 16.18 2 0 
J122620.76+260837.9 2658 567 54502 0.0321  57.9 36.0 288 15.25 1 0 
J122628.28+090126.4 1231 122 52725 0.0247 115.7 57.7  45 20.38 2 0 
J122635.49+090207.6 1231 133 52725 0.0249 115.7 57.7  45 13.67 1 0 
J122637.11+401901.3 1984 355 53433 0.0648  58.5 72.9  74 16.48 2 0 
J122639.36+401813.5 1986 596 53475 0.0651  58.5 72.9  74 14.70 5 0 
J122640.72+430627.7 1452 538 53112 0.0749  67.8 96.4 412 17.47 2 0 
J122643.89+430716.0 1452 539 53112 0.0763  67.8 96.4 412 16.31 1 0 
J122654.37+254017.1 2659 339 54498 0.0657  60.4 76.2 152 15.29 1 0 
J122655.81+253920.8 2659 323 54498 0.0652  60.4 76.2 152 14.70 5 0 
J122726.27+081123.8 1627 337 53473 0.1185  23.2 50.0 240 14.70 5 1 
J122727.54+081137.0 1626 584 53472 0.1194  23.2 50.0 240 16.72 2 1 
J122752.70+365445.0 2010 362 53495 0.1009  33.9 62.7 148 16.25 2 0 
J122753.29+365412.2 2003 544 53442 0.1004  33.9 62.7 148 17.68 2 0 
J122835.99+313632.2 2013 023 53818 0.0383  77.5 58.5  49 15.97 2 0 
J122840.71+313600.6 2013 022 53818 0.0381  77.5 58.5  49 15.04 2 0 
J122907.44+362723.8 2003 596 53442 0.0714  18.3 24.9  73 15.93 2 0 
J122908.09+362708.4 2010 372 53495 0.0716  18.3 24.9  73 17.52 2 0 
J122939.28+250819.6 2658 033 54502 0.0568  45.2 49.8  33 15.76 2 0 
J122941.88+250842.4 2659 434 54498 0.0566  45.2 49.8  33 15.91 2 0 
J123031.60+425822.2 1454 338 53090 0.0637  63.0 79.3 529 16.09 0 1 
J123035.41+425755.6 1452 600 53112 0.0656  63.0 79.3 529 14.85 1 1 
J123047.08+230752.0 2646 640 54479 0.0571  22.1 24.4 161 17.14 2 2 
J123048.44+230743.7 2647 382 54495 0.0565  22.1 24.4 161 15.00 1 2 
J123058.02+512039.0 0884 043 52374 0.0441  64.6 54.1 454 14.49 1 0 
J123100.38+512133.1 0884 042 52374 0.0425  64.6 54.1 454 15.51 2 0 
J123152.06+450443.1 1372 393 53062 0.0624  22.8 27.3  80 14.70 5 2 
J123153.49+450435.4 1371 637 52821 0.0621  22.8 27.3  80 17.28 2 2 
J123210.51+524144.3 0884 600 52374 0.0598  11.9 13.7 103 16.01 2 2 
J123211.07+524152.7 0885 357 52379 0.0601  11.9 13.7 103 16.71 1 2 
J123310.46+075003.2 1628 381 53474 0.0203  65.6 27.0 449 14.51 2 0 
J123311.76+075105.9 1628 384 53474 0.0218  65.6 27.0 449 13.36 1 0 
J123351.61+195311.8 2612 036 54480 0.0737   5.1  7.1  53 17.10 1 2 
J123351.89+195308.8 2613 397 54481 0.0735   5.1  7.1  53 16.63 2 2 
J123405.05+062933.2 1627 002 53473 0.0809  43.2 65.9  28 16.30 2 1 
J123407.84+062922.5 1628 295 53474 0.0808  43.2 65.9  28 16.06 1 1 
J123429.58+325337.4 2020 289 53431 0.0880  14.1 23.2  29 16.18 2 1 
J123430.44+325343.0 1971 551 53472 0.0879  14.1 23.2  29 17.09 0 1 
J123506.54+171511.8 2598 035 54232 0.0898  14.5 24.3 104 16.30 2 2 
J123507.49+171509.1 2599 228 54234 0.0894  14.5 24.3 104 16.37 0 2 
J123518.18+060922.7 1628 242 53474 0.0916  31.4 53.6  36 17.44 2 0 
J123519.51+060947.0 0845 610 52381 0.0917  31.4 53.6  36 17.38 1 0 
J123538.60+050221.4 0846 360 52407 0.0652  23.3 29.2  11 16.04 0 1 
J123540.14+050224.2 0845 079 52381 0.0653  23.3 29.2  11 16.37 2 1 
J123631.35+015002.2 0521 265 52326 0.1678   3.9 11.2  51 16.56 1 1 
J123631.42+014958.5 0520 022 52288 0.1680   3.9 11.2  51 19.27 1 1 
J123641.55+165442.3 2599 180 54234 0.0704  56.0 75.2 431 17.14 2 0 
J123642.53+165348.3 2600 316 54243 0.0689  56.0 75.2 431 16.10 2 0 
J123657.49+150751.0 1768 593 53442 0.0738  36.8 51.6 176 17.49 2 0 
J123659.01+150819.9 1769 395 53502 0.0731  36.8 51.6 176 15.52 1 0 
J123712.60+152258.9 1769 398 53502 0.0724  35.1 47.8 284 17.48 1 0 
J123713.22+152332.8 1768 624 53442 0.0714  35.1 47.8 284 17.12 2 0 
J123759.42+000857.7 0291 346 51928 0.0896  42.7 71.5  43 17.59 1 0 
J123800.38+000817.6 0290 513 51941 0.0898  42.7 71.5  43 16.53 2 0 
J123856.32+060925.6 0846 407 52407 0.0736   4.6  6.4  62 17.86 1 2 
J123856.35+060930.2 1628 089 53474 0.0738   4.6  6.4  62 14.46 1 2 
J123902.27+161824.7 2600 242 54243 0.0742   6.2  8.7  70 15.54 1 2 
J123902.55+161829.3 2599 044 54234 0.0740   6.2  8.7  70 15.84 1 2 
J123910.46+163730.9 2600 183 54243 0.0724  72.6 99.5 121 17.24 2 0 
J123915.19+163746.2 2600 187 54243 0.0719  72.6 99.5 121 16.76 1 0 
J123917.41+172246.8 2600 473 54243 0.0662  71.0 90.2  10 16.78 2 0 
J123921.97+172227.7 2600 466 54243 0.0662  71.0 90.2  10 16.55 1 0 
J124021.98+010244.1 0291 325 51928 0.0818  57.4 88.4 102 15.85 1 0 
J124024.88+010206.6 0291 338 51928 0.0814  57.4 88.4 102 15.53 1 0 
J124030.74+171521.5 2599 039 54234 0.0656  73.9 91.7 309 15.47 1 0 
J124035.36+171547.5 2599 037 54234 0.0645  73.9 91.7 309 16.53 2 0 
J124135.34+401000.1 1985 313 53431 0.0801  54.6 83.0 151 16.54 1 0 
J124137.22+401046.8 1984 039 53433 0.0807  54.6 83.0 151 16.29 1 0 
J124144.87+124654.8 1694 351 53472 0.0856  59.9 96.2  74 16.35 2 0 
J124148.25+124622.8 1694 360 53472 0.0858  59.9 96.2  74 17.64 2 0 
J124209.27+092845.8 1789 279 54259 0.0833  64.5 99.9 263 15.59 1 0 
J124212.59+092926.8 1789 269 54259 0.0823  64.5 99.9 263 15.74 2 0 
J124224.84+421614.4 1454 034 53090 0.0750  56.9 81.1 592 16.30 2 0 
J124227.97+421542.3 1456 417 53115 0.0729  56.9 81.1 592 16.78 2 0 
J124250.24+294912.7 2237 109 53828 0.0619  72.3 86.1  29 15.05 1 0 
J124253.47+295006.3 2237 105 53828 0.0618  72.3 86.1  29 17.59 1 0 
J124313.03+310320.2 2237 561 53828 0.0244 106.5 50.2 302 14.70 5 0 
J124313.91+310505.9 2237 570 53828 0.0234 106.5 50.2 302 13.68 2 0 
J124415.00+013730.2 0522 253 52024 0.1377   9.3 22.5 234 16.87 2 1 
J124415.27+013721.9 0521 014 52326 0.1368   9.3 22.5 234 18.92 2 1 
J124415.78-015055.6 0336 428 51999 0.0856  57.9 92.8  51 17.23 2 1 
J124416.42-014958.5 0336 423 51999 0.0854  57.9 92.8  51 16.11 1 1 
J124610.11+304354.9 2237 602 53828 0.0219  37.2 16.4  18 13.94 2 2 
J124611.24+304321.9 2239 340 53726 0.0218  37.2 16.4  18 16.08 2 2 
J124625.01+264239.9 2238 186 54205 0.0456  62.3 55.9  12 15.29 1 1 
J124628.77+264306.2 2238 190 54205 0.0457  62.3 55.9  12 15.51 1 1 
J124633.09+103538.4 1789 582 54259 0.0531  60.9 63.0 515 16.51 1 0 
J124633.76+115347.9 1694 101 53472 0.0472  91.4 84.6 201 14.02 1 0 
J124635.41+103628.4 1789 583 54259 0.0549  60.9 63.0 515 16.97 2 0 
J124637.14+513440.1 0886 309 52381 0.0670  28.6 36.7   6 17.49 2 0 
J124638.73+513455.9 0885 003 52379 0.0670  28.6 36.7   6 14.70 5 0 
J124639.80+115359.6 1694 115 53472 0.0465  91.4 84.6 201 17.17 2 0 
J124646.34+095102.0 1789 067 54259 0.0238 158.6 76.2 201 13.88 1 0 
J124656.80+095125.6 1789 071 54259 0.0245 158.6 76.2 201 14.17 1 0 
J124826.08+044550.6 0847 498 52426 0.0734  58.9 81.4 219 16.04 2 0 
J124828.83+044632.5 0847 495 52426 0.0726  58.9 81.4 219 17.00 2 0 
J124905.47-014115.8 0336 600 51999 0.0850  59.8 95.4 489 15.90 2 0 
J124909.44-014110.9 0336 618 51999 0.0868  59.8 95.4 489 17.10 2 0 
J124916.13+175639.6 2601 493 54144 0.0818  55.6 85.7 447 16.77 1 1 
J124916.54+175544.4 2601 494 54144 0.0802  55.6 85.7 447 15.37 1 1 
J125127.59+054751.4 0848 324 52669 0.0483  85.5 81.9 199 16.14 2 0 
J125128.78+054915.0 0848 323 52669 0.0490  85.5 81.9 199 15.60 2 0 
J125257.60+090005.0 1791 132 54266 0.0402 112.5 89.5  12 14.70 5 0 
J125258.14+090157.2 1791 140 54266 0.0402 112.5 89.5  12 14.81 0 0 
J125335.82+093216.0 1791 150 54266 0.0239 150.9 74.5 173 14.91 1 0 
J125340.46+093002.1 1791 144 54266 0.0245 150.9 74.5 173 15.39 1 0 
J125345.40+144503.7 1771 302 53498 0.1511   5.8 15.2 261 17.65 2 2 
J125345.69+144459.9 1770 080 53171 0.1501   5.8 15.2 261 16.35 1 2 
J125359.04+393650.4 2021 306 53475 0.1124  10.0 20.4  54 16.31 1 2 
J125359.70+393649.2 1989 565 53772 0.1126  10.0 20.4  54 16.59 1 2 
J125422.33+174912.5 2602 383 54149 0.1236   6.1 13.6 201 17.47 2 2 
J125422.54+174907.4 2601 632 54144 0.1244   6.1 13.6 201 17.22 2 2 
J125434.25+365835.2 2031 370 53848 0.0534  78.4 81.7  23 15.51 2 0 
J125435.06+365717.7 2031 362 53848 0.0535  78.4 81.7  23 16.15 2 0 
J125514.35+190838.4 2615 153 54483 0.0643  74.3 91.9 129 16.54 2 0 
J125519.11+190818.0 2615 154 54483 0.0648  74.3 91.9 129 16.33 1 0 
J125538.09+195547.6 2615 488 54483 0.0841  21.1 33.3 214 16.12 0 1 
J125538.72+195606.4 2616 360 54499 0.0849  21.1 33.3 214 17.52 2 1 
J125539.69+502014.8 1280 332 52738 0.0532  50.8 53.2 167 16.46 1 0 
J125540.71+502103.2 1279 587 52736 0.0538  50.8 53.2 167 15.30 1 0 
J125608.60+195111.0 2616 359 54499 0.0806  49.8 75.8   5 15.98 0 0 
J125610.74+195032.9 2615 492 54483 0.0807  49.8 75.8   5 16.96 1 0 
J125647.85+302531.4 1994 102 53845 0.0680  43.7 56.9 197 16.63 2 0 
J125650.43+302511.4 2011 347 53499 0.0673  43.7 56.9 197 15.43 0 0 
J125703.89+381541.9 1989 633 53772 0.0731  19.0 26.4 240 16.08 2 0 
J125704.04+381600.8 2018 344 53800 0.0722  19.0 26.4 240 17.29 2 0 
J125741.05+202347.8 2615 570 54483 0.0806   3.3  5.0 156 16.43 2 2 
J125741.17+202350.6 2616 398 54499 0.0801   3.3  5.0 156 16.60 2 2 
J125755.83+383459.8 2018 337 53800 0.1115  28.7 58.2  98 17.21 1 0 
J125757.68+383507.3 2021 087 53475 0.1119  28.7 58.2  98 16.83 1 0 
J125812.11+122403.1 1695 517 53473 0.0499  96.7 94.9  84 17.19 2 0 
J125818.11+122327.4 1695 515 53473 0.0502  96.7 94.9  84 14.75 2 0 
J125828.41+273333.8 2240 511 53823 0.0253 167.6 85.2 111 15.59 0 0 
J125835.19+273547.0 2240 520 53823 0.0256 167.6 85.2 111 13.51 2 0 
J125853.51+372439.6 2018 264 53800 0.0338  63.1 42.5 264 15.53 2 0 
J125856.38+372353.4 2018 280 53800 0.0347  63.1 42.5 264 14.66 2 0 
J125917.62+162617.5 2602 091 54149 0.0632  64.7 78.1 139 17.08 2 0 
J125921.90+162625.4 2602 081 54149 0.0627  64.7 78.1 139 15.76 1 0 
J125922.77+384927.7 2018 380 53800 0.0351 121.5 84.7  20 14.91 1 0 
J125927.99+385100.7 2018 367 53800 0.0350 121.5 84.7  20 15.75 2 0 
J125929.96+275723.2 2241 486 54169 0.0227  71.3 34.4 375 14.11 2 0 
J125934.12+275648.6 2241 485 54169 0.0240  71.3 34.4 375 14.31 2 0 
J125939.94+312707.4 1994 572 53845 0.0514  96.9 97.3 175 15.62 1 0 
J125942.04+085612.3 1793 256 53883 0.0469 100.2 90.8 214 15.20 1 0 
J125946.28+312726.5 1994 573 53845 0.0508  96.9 97.3 175 16.03 1 0 
J125948.65+085557.9 1793 253 53883 0.0462 100.2 90.8 214 15.23 1 0 
J125949.24+225957.3 2649 617 54212 0.0741  64.5 91.3 108 16.70 2 0 
J125952.36+225913.0 2649 604 54212 0.0745  64.5 91.3 108 17.74 2 0 
J130000.06+643422.7 0601 037 52316 0.1017  10.1 18.8  30 17.40 2 2 
J130000.72+643424.6 0602 388 52072 0.1016  10.1 18.8  30 17.65 2 2 
J130257.17+004352.8 0294 337 51986 0.0678  42.3 55.1  76 15.90 2 0 
J130257.49+004310.8 0293 631 51994 0.0681  42.3 55.1  76 16.90 2 0 
J130300.95+063634.1 1794 131 54504 0.0629  61.3 74.0  65 15.95 2 0 
J130304.31+063559.3 1794 092 54504 0.0627  61.3 74.0  65 17.39 2 0 
J130317.86+402205.7 2088 337 53493 0.0760  55.8 80.4  14 16.04 2 1 
J130318.31+402301.0 2021 613 53475 0.0761  55.8 80.4  14 16.14 2 1 
J130349.65+532819.5 1039 133 52707 0.0327 113.8 75.4 137 15.62 1 0 
J130354.36+532650.3 1039 124 52707 0.0332 113.8 75.4 137 16.05 1 0 
J130515.65+412558.8 1460 295 53138 0.1549  11.4 30.5  45 17.46 1 1 
J130516.41+412557.6 1458 043 53119 0.1548  11.4 30.5  45 17.82 2 1 
J130543.32+093349.5 1796 274 53884 0.0557  58.2 62.5 122 17.02 2 0 
J130544.00+093446.8 1793 040 53883 0.0553  58.2 62.5 122 15.45 0 0 
J130701.21+461833.9 1459 149 53117 0.0245 104.3 51.8  54 15.29 1 0 
J130708.16+461834.4 1459 142 53117 0.0246 104.3 51.8  54 15.66 2 0 
J130723.53+365530.1 2018 009 53800 0.0400  14.3 11.5 213 17.05 1 0 
J130723.88+365543.4 2016 528 53799 0.0408  14.3 11.5 213 15.07 1 0 
J130807.66+500446.9 1281 369 52753 0.0550  20.5 22.4 372 15.97 1 1 
J130808.96+500453.7 1280 590 52738 0.0563  20.5 22.4 372 16.76 1 1 
J130901.20+173113.3 2603 599 54479 0.0792  57.5 86.1 154 17.79 2 0 
J130903.22+424552.3 1460 391 53138 0.0387 112.8 85.0 199 17.01 2 0 
J130904.90+173058.3 2604 341 54484 0.0787  57.5 86.1 154 16.47 2 0 
J130910.69+424605.3 1460 383 53138 0.0380 112.8 85.0 199 16.81 0 0 
J130913.90+461507.0 1459 130 53117 0.0354  86.1 60.6 140 15.72 1 1 
J130919.39+461442.3 1461 307 53062 0.0359  86.1 60.6 140 14.95 2 1 
J130921.36+042953.3 0850 230 52338 0.0471  64.7 59.1 152 14.67 1 0 
J130925.65+042945.7 0850 222 52338 0.0466  64.7 59.1 152 15.23 1 0 
J130928.83+193457.8 2618 334 54506 0.0683  50.9 66.4  43 16.09 2 1 
J130930.64+193414.8 2617 120 54502 0.0681  50.9 66.4  43 14.70 5 1 
J131002.75+300236.2 2009 436 53857 0.0352 119.4 83.6  65 15.15 0 0 
J131007.10+300056.1 2009 439 53857 0.0354 119.4 83.6  65 17.66 2 0 
J131025.20+255028.4 2663 450 54234 0.1246  24.6 55.1 124 17.52 2 0 
J131026.72+255037.7 2242 019 54153 0.1251  24.6 55.1 124 17.32 2 0 
J131041.07+440107.4 1375 233 53084 0.0358  28.0 20.2 126 17.14 2 0 
J131042.35+440127.8 1374 036 53083 0.0363  28.0 20.2 126 14.14 1 0 
J131113.49+271746.9 2242 637 54153 0.0595  64.1 73.1 140 15.94 2 0 
J131115.05+271846.6 2242 631 54153 0.0590  64.1 73.1 140 15.33 2 0 
J131143.92+084410.1 1796 058 53884 0.0507  55.9 55.7  93 16.10 2 0 
J131144.90+084503.9 1795 570 54507 0.0511  55.9 55.7  93 17.13 2 0 
J131329.41+460258.2 1461 189 53062 0.1197  41.0 88.9 157 16.28 2 0 
J131332.02+460310.3 1459 037 53117 0.1203  41.0 88.9 157 17.36 2 0 
J131440.61+284337.8 2009 023 53904 0.1408   8.5 21.0 269 17.29 2 0 
J131441.15+284340.7 2002 314 53471 0.1398   8.5 21.0 269 16.52 0 0 
J131513.87+442426.5 1375 517 53084 0.0354  50.9 35.9  21 14.69 0 2 
J131517.27+442425.6 1376 350 53089 0.0355  50.9 35.9  21 14.31 2 2 
J131520.05+421930.6 1460 482 53138 0.0626  60.7 73.1  54 15.84 2 1 
J131522.34+422020.6 1460 487 53138 0.0628  60.7 73.1  54 16.32 2 1 
J131543.68+554704.4 1319 051 52791 0.0808  26.7 40.9  93 14.70 5 1 
J131543.99+521055.7 1667 423 53430 0.0587  78.0 88.6 146 15.83 1 0 
J131544.57+521213.2 1667 428 53430 0.0592  78.0 88.6 146 13.94 1 0 
J131545.14+554719.7 1320 310 52759 0.0811  26.7 40.9  93 16.59 2 1 
J131602.14+621838.8 0783 640 52325 0.0798  65.2 98.2 151 16.77 1 0 
J131604.36+621934.8 0784 473 52327 0.0803  65.2 98.2 151 17.03 2 0 
J131628.81+525737.2 1040 086 52722 0.0335  97.1 64.8 224 16.26 2 0 
J131629.82+525601.2 1667 379 53430 0.0327  97.1 64.8 224 13.77 1 0 
J131637.18+525447.6 1040 044 52722 0.0322 132.7 85.4 141 15.28 1 0 
J131700.82+004505.7 0296 322 51984 0.1385   9.9 24.1 168 18.73 1 2 
J131701.42+004509.7 0295 593 51985 0.1378   9.9 24.1 168 16.92 1 2 
J131703.85+542006.2 1040 514 52722 0.1418  11.4 28.3  10 17.72 1 1 
J131704.20+542016.2 1041 347 52724 0.1418  11.4 28.3  10 17.29 1 1 
J131754.95+382834.2 1977 291 53475 0.0546   3.0  3.2 109 16.26 2 3 
J131755.05+382831.5 2925 005 54584 0.0550   3.0  3.2 109 19.53 2 3 
J131758.74+295020.7 2104 086 53852 0.1098  28.1 56.8 283 16.70 2 1 
J131800.51+295011.6 2002 422 53471 0.1108  28.1 56.8 283 17.13 1 1 
J131906.70+211217.6 2651 012 54507 0.0874  40.4 66.1 425 17.20 2 0 
J131909.39+211220.1 2652 303 54508 0.0890  40.4 66.1 425 17.02 2 0 
J132021.99+302642.4 2104 053 53852 0.0475  16.3 15.2   9 15.96 2 0 
J132023.07+302641.0 2002 459 53471 0.0476  16.3 15.2   9 15.30 1 0 
J132113.29+374410.7 2032 639 53815 0.0722  71.1 96.5 282 16.60 2 0 
J132114.66+374518.8 2032 638 53815 0.0711  71.1 96.5 282 16.54 0 0 
J132217.25+110746.7 1698 121 53146 0.0860  57.3 92.4  30 17.50 2 0 
J132220.96+110800.5 1698 139 53146 0.0859  57.3 92.4  30 16.99 1 0 
J132224.95+230739.2 2664 201 54524 0.0462  90.2 81.6  40 14.70 5 0 
J132229.87+230647.2 2652 401 54508 0.0461  90.2 81.6  40 15.76 1 0 
J132259.87+270659.1 2244 470 53795 0.0344  63.6 43.6  10 13.78 1 1 
J132301.24+270558.9 2244 464 53795 0.0344  63.6 43.6  10 14.70 5 1 
J132335.88+012214.1 0527 293 52342 0.0571  79.1 87.5  79 16.02 1 0 
J132340.72+012142.5 0527 297 52342 0.0568  79.1 87.5  79 15.16 2 0 
J132356.94+305917.0 2110 315 53467 0.0228 162.9 80.8 515 13.04 2 0 
J132359.96+305556.7 2104 023 53852 0.0223 205.3 92.4 163 14.87 1 0 
J132404.73+305723.5 2104 037 53852 0.0246 162.9 80.8 515 14.70 5 0 
J132412.84+153538.5 1774 416 53759 0.0283  92.0 52.3 172 14.73 2 0 
J132413.57+153407.2 1774 420 53759 0.0289  92.0 52.3 172 14.80 1 0 
J132424.31+134113.6 1774 164 53759 0.0596  64.8 74.6   4 14.70 5 0 
J132428.03+134146.6 1774 165 53759 0.0596  64.8 74.6   4 16.44 2 0 
J132446.32+433944.1 1376 115 53089 0.0469  68.3 63.0  50 15.67 2 1 
J132449.11+434038.0 1376 112 53089 0.0471  68.3 63.0  50 14.85 1 1 
J132450.47+082227.6 1800 275 53884 0.0541  88.6 91.3 330 16.29 1 0 
J132452.13+082352.6 1800 274 53884 0.0529  88.6 91.3 330 15.68 2 0 
J132706.60+033248.3 0527 402 52342 0.0804  61.3 92.9  47 16.39 0 0 
J132709.97+033213.7 0527 419 52342 0.0805  61.3 92.9  47 15.95 0 0 
J132753.61+582644.6 0960 312 52425 0.0680  76.1 99.4  75 16.39 2 2 
J132758.47+582706.3 0959 154 52411 0.0682  76.1 99.4  75 15.52 1 2 
J132907.57+373906.7 2102 492 54115 0.0559  77.9 81.9 553 15.39 1 0 
J132912.33+373937.9 2102 485 54115 0.0540  77.9 81.9 553 14.99 1 0 
J132933.28+095235.1 1800 534 53884 0.0665  56.4 71.6  84 16.91 1 0 
J132936.40+095306.6 1800 532 53884 0.0662  56.4 71.6  84 16.18 2 0 
J132942.56+141656.4 1774 596 53759 0.1487  25.3 65.7  98 17.67 2 0 
J132943.49+141717.4 1775 356 53847 0.1490  25.3 65.7  98 17.47 2 0 
J133031.75-003611.9 0298 264 51955 0.0542   4.2  4.4  11 18.36 2 2 
J133032.00-003613.5 0297 063 51663 0.0542   4.2  4.4  11 15.17 1 2 
J133205.41+022219.9 0528 313 52022 0.1401  38.1 93.2 343 16.60 2 1 
J133207.29+022245.6 0527 627 52342 0.1388  38.1 93.2 343 16.31 1 1 
J133227.93+071859.2 1801 426 54156 0.0227 103.0 47.2  52 12.75 1 0 
J133232.26+071739.1 1801 431 54156 0.0225 103.0 47.2  52 14.71 0 0 
J133242.55+071938.1 1801 435 54156 0.0234 194.8 91.9 254 12.99 2 0 
J133243.37+181034.7 2641 125 54230 0.0227 216.8 99.4 294 14.20 1 0 
J133250.08+251253.0 2665 445 54232 0.0745  43.8 61.8  59 17.41 2 0 
J133252.49+251228.3 2245 138 54208 0.0743  43.8 61.8  59 17.06 1 0 
J133255.27-030134.8 0910 018 52377 0.0478  20.2 18.9 314 15.70 2 1 
J133256.11+180852.4 2641 121 54230 0.0237 216.8 99.4 294 14.70 5 0 
J133256.58-030139.6 0911 131 52426 0.0467  20.2 18.9 314 14.84 1 1 
J133303.10+343301.4 1993 177 53762 0.0250 203.7 99.9 193 14.70 5 0 
J133316.29+343213.2 1993 175 53762 0.0243 203.7 99.9 193 14.23 2 0 
J133531.79+635345.9 0603 068 52056 0.0666  74.1 94.6 161 16.67 1 0 
J133535.51+635434.5 0604 357 52079 0.0661  74.1 94.6 161 16.79 1 0 
J133638.35+203232.9 2653 009 54230 0.0726   5.7  7.9  29 16.79 1 2 
J133638.60+203228.7 2654 313 54231 0.0725   5.7  7.9  29 16.45 2 2 
J133650.45+261802.0 2245 550 54208 0.0663  23.7 30.1  14 17.08 2 0 
J133651.27+261822.2 2246 351 53767 0.0664  23.7 30.1  14 16.32 2 0 
J133718.71+035618.9 0853 093 52374 0.0223 163.0 74.9 123 15.28 1 0 
J133723.24+035350.7 0853 092 52374 0.0228 163.0 74.9 123 13.91 0 0 
J133817.27+481632.3 1284 349 52736 0.0278  11.5  6.4  24 16.65 0 2 
J133817.77+481641.1 1283 113 52762 0.0277  11.5  6.4  24 13.92 2 2 
J133911.64+613021.7 0785 543 52339 0.0311  65.9 40.9 105 13.45 2 0 
J133911.77+612915.8 0786 389 52319 0.0307  65.9 40.9 105 15.90 0 0 
J133913.31+085416.6 1804 284 53886 0.0660  77.3 98.2  60 14.70 5 1 
J133915.97+085310.3 1804 292 53886 0.0662  77.3 98.2  60 15.54 0 1 
J133925.98+144947.7 1775 620 53847 0.1442  19.6 49.5 168 17.42 2 0 
J133926.33+144928.9 1776 374 53858 0.1436  19.6 49.5 168 17.69 2 0 
J133947.37+334011.9 2109 618 53468 0.0422  67.3 54.4 367 15.26 2 0 
J133948.41+334117.4 2109 603 53468 0.0409  67.3 54.4 367 14.22 2 0 
J134023.91+071734.3 1801 626 54156 0.0551  83.7 89.7 220 15.53 2 0 
J134028.44+071823.2 1801 640 54156 0.0544  83.7 89.7 220 16.73 1 0 
J134049.99+602851.3 0785 061 52339 0.0412  13.8 11.3 129 16.20 2 3 
J134050.74+602843.3 0786 264 52319 0.0417  13.8 11.3 129 15.94 1 3 
J134130.41-002514.6 0299 176 51671 0.0713  61.5 83.6 164 16.14 2 1 
J134133.37-002432.1 0299 179 51671 0.0719  61.5 83.6 164 16.34 0 1 
J134140.46+042810.6 0853 035 52374 0.0761  49.9 72.0  86 17.23 2 0 
J134141.99+042855.0 0854 271 52373 0.0764  49.9 72.0  86 17.85 2 0 
J134150.99+032426.8 0529 410 52025 0.1139  12.9 26.6  68 17.83 2 0 
J134151.85+032427.7 0854 241 52373 0.1136  12.9 26.6  68 16.97 1 0 
J134254.69+220842.7 2654 521 54231 0.0276  78.1 43.2 247 13.64 2 0 
J134258.64+220933.6 2654 527 54231 0.0267  78.1 43.2 247 15.29 2 0 
J134424.52+202434.4 2654 018 54231 0.0270 131.7 71.3  12 14.46 1 0 
J134424.98+202222.9 2654 002 54231 0.0269 131.7 71.3  12 13.84 1 0 
J134437.04+371017.9 2101 600 53858 0.0266 177.4 94.8  10 14.38 1 0 
J134448.70+370947.5 2101 592 53858 0.0266 177.4 94.8  10 14.10 2 0 
J134450.38+135518.3 1776 117 53858 0.0823  23.0 35.6 153 16.64 2 2 
J134450.98+135539.4 1777 359 53857 0.0818  23.0 35.6 153 16.10 1 2 
J134512.10+231504.6 2666 106 54230 0.0305 131.3 80.1  26 14.56 1 0 
J134512.26-000803.7 0300 279 51666 0.0886  50.3 84.1 249 16.87 1 0 
J134512.71-000713.8 0299 594 51671 0.0895  50.3 84.1 249 17.37 2 0 
J134516.16+231308.2 2666 111 54230 0.0306 131.3 80.1  26 13.05 1 0 
J134529.35+024812.7 0530 349 52026 0.0790  36.9 54.6 229 15.78 2 1 
J134531.72+024802.6 0529 628 52025 0.0782  36.9 54.6 229 15.80 1 1 
J134541.35+220313.9 2654 620 54231 0.0275 141.3 77.5  47 14.32 1 0 
J134545.62+220519.8 2654 611 54231 0.0273 141.3 77.5  47 13.98 2 0 
J134551.26+561602.5 1322 486 52791 0.0679  61.7 80.0  55 17.44 2 0 
J134555.32+561552.2 1321 632 52764 0.0677  61.7 80.0  55 15.31 1 0 
J134604.99+281214.6 2017 061 53474 0.0749  65.2 92.7 385 16.30 1 1 
J134608.93+281242.1 2017 062 53474 0.0763  65.2 92.7 385 16.50 2 1 
J134609.24+230210.2 2666 061 54230 0.0275  82.2 44.4 186 14.70 5 0 
J134610.56+072201.1 1803 542 54152 0.0831  59.3 92.7  30 15.76 1 0 
J134611.15+072259.7 1803 547 54152 0.0832  59.3 92.7  30 17.61 2 0 
J134612.70+230313.8 2666 072 54230 0.0269  82.2 44.4 186 13.90 1 0 
J134630.60+224221.7 2666 013 54230 0.0266 175.4 93.7 284 14.99 2 0 
J134634.31+601825.2 0786 162 52319 0.0719  37.5 51.3  73 16.40 1 2 
J134636.35+601846.8 0787 355 52320 0.0721  37.5 51.3  73 15.54 2 2 
J134641.85+224133.5 2666 014 54230 0.0275 175.4 93.7 284 13.82 1 0 
J134712.76-030915.6 0913 100 52433 0.0841  58.5 93.2 250 16.95 2 0 
J134714.47-030823.1 0913 082 52433 0.0850  58.5 93.2 250 17.21 2 0 
J134736.41+173404.7 2742 442 54233 0.0447  10.6  9.3  66 16.94 0 2 
J134737.11+173404.1 2755 122 54507 0.0450  10.6  9.3  66 15.72 2 2 
J134843.80+065535.1 1803 033 54152 0.0511  68.0 67.8   8 15.73 2 0 
J134845.23+065430.5 1805 273 53875 0.0511  68.0 67.8   8 16.90 2 0 
J134928.65+160933.1 2743 355 54259 0.0577  81.8 91.7  62 15.43 1 0 
J134928.92+053222.7 0855 327 52375 0.0808  61.2 93.2  13 16.25 2 0 
J134931.74+053138.6 0855 379 52375 0.0808  61.2 93.2  13 15.48 1 0 
J134934.10+160936.9 2743 352 54259 0.0579  81.8 91.7  62 17.30 2 0 
J134951.67+051253.9 0854 626 52373 0.0781  66.2 97.8 245 17.64 1 0 
J134955.31+051216.4 0855 435 52375 0.0772  66.2 97.8 245 16.72 2 0 
J135018.01+183902.2 2755 560 54507 0.0977  21.1 38.1  67 17.41 2 2 
J135019.39+183906.0 2756 356 54508 0.0979  21.1 38.1  67 17.20 2 2 
J135104.08+192548.8 2755 564 54507 0.0624  19.4 23.3  48 17.22 2 2 
J135104.21+192608.1 2756 327 54508 0.0626  19.4 23.3  48 15.33 2 2 
J135153.33+163617.0 2742 590 54233 0.1058   3.2  6.2  30 17.57 1 2 
J135153.46+163619.6 2743 388 54259 0.1057   3.2  6.2  30 17.25 2 2 
J135221.95+213350.7 2769 539 54527 0.0272  89.8 45.6 570 15.83 2 0 
J135222.75+213221.7 2769 535 54527 0.0252  89.8 45.6 570 13.22 1 0 
J135225.64+142919.3 1777 550 53857 0.0415  17.2 14.1 237 15.20 1 2 
J135226.65+142927.5 1778 339 53883 0.0406  17.2 14.1 237 13.95 1 2 
J135320.21+191944.9 2755 625 54507 0.0707  18.1 24.4 141 17.36 2 1 
J135321.09+191932.4 2756 371 54508 0.0712  18.1 24.4 141 17.02 2 1 
J135335.87+240100.4 2783 489 54524 0.0562  75.1 82.4 120 15.09 2 0 
J135340.74+240043.2 2783 485 54524 0.0566  75.1 82.4 120 15.30 1 0 
J135342.80+000339.1 0301 353 51942 0.0299 144.7 87.9 126 13.84 1 0 
J135344.57+000601.4 0300 637 51943 0.0303 144.7 87.9 126 17.66 2 0 
J135408.85+325434.6 2117 448 54115 0.0256 181.9 95.4 141 14.70 5 0 
J135419.95+325547.8 2117 449 54115 0.0261 181.9 95.4 141 13.51 0 0 
J135428.88+052636.2 0855 569 52375 0.0522  74.1 75.4   8 14.79 1 0 
J135429.06+132757.3 1777 076 53857 0.0633  10.2 12.5  32 17.19 0 2 
J135429.18+132807.4 1778 225 53883 0.0634  10.2 12.5  32 16.35 1 2 
J135429.82+340947.1 1838 294 53467 0.0538  74.9 78.4  28 15.72 0 0 
J135430.74+052744.9 0855 577 52375 0.0522  74.1 75.4   8 16.38 2 0 
J135433.75+341033.4 1838 296 53467 0.0539  74.9 78.4  28 15.33 1 0 
J135455.80+250721.5 2119 221 53792 0.0291 147.9 86.3 454 13.84 1 0 
J135503.63+250851.5 2119 392 53792 0.0307 147.9 86.3 454 15.95 2 0 
J135512.59+250117.2 2119 233 53792 0.0310 110.0 68.3  11 13.71 1 0 
J135513.39+250306.5 2119 230 53792 0.0311 110.0 68.3  11 13.12 1 0 
J135607.90+300452.9 2116 506 53854 0.0311  68.8 42.8  12 15.12 2 2 
J135610.36+300550.9 2116 513 53854 0.0311  68.8 42.8  12 14.92 1 2 
J135632.71+232118.3 2784 376 54529 0.0661  48.6 62.3 200 16.72 1 0 
J135635.73+232136.0 2783 067 54524 0.0668  43.1 55.2 266 14.79 2 0 
J135638.42+232151.5 2784 368 54529 0.0659  43.1 55.2 266 17.25 2 0 
J135639.45+232210.3 2783 600 54524 0.0657  65.5 83.9 307 16.68 2 0 
J135713.20+120116.8 1702 558 53144 0.0207  86.4 35.9  68 13.14 1 1 
J135713.89+115951.0 1702 547 53144 0.0205  86.4 35.9  68 14.06 1 1 
J135740.18+223137.7 2783 017 54524 0.0622  50.7 60.8  26 15.77 1 0 
J135742.12+223056.1 2784 241 54529 0.0621  50.7 60.8  26 15.97 2 0 
J135748.90+361846.4 1642 297 53115 0.0618  21.7 25.8  22 15.86 1 0 
J135749.20+361907.6 1838 405 53467 0.0618  21.7 25.8  22 16.16 2 0 
J135822.24+132742.2 1778 111 53883 0.0385 110.1 84.0 109 17.96 2 0 
J135827.10+132904.7 1778 115 53883 0.0389 110.1 84.0 109 14.96 1 0 
J135835.12+285052.2 2122 282 54178 0.0385  77.9 59.4 133 15.06 0 0 
J135837.98+285157.3 2122 283 54178 0.0389  77.9 59.4 133 14.90 2 0 
J135940.08+055016.2 1808 123 54176 0.0826  59.7 92.7  71 16.37 2 0 
J135943.84+055035.9 1808 126 54176 0.0829  59.7 92.7  71 16.57 1 0 
J140028.00+160909.4 2743 640 54259 0.0597  80.6 92.9   8 17.11 2 0 
J140031.57+161009.5 2743 623 54259 0.0597  80.6 92.9   8 17.40 2 0 
J140037.21-025128.2 0915 221 52443 0.0248 101.9 51.0 273 12.88 1 0 
J140040.02-024955.4 0915 234 52443 0.0239 101.9 51.0 273 15.41 1 0 
J140136.03+322231.5 2117 012 54115 0.1160  11.2 23.6 207 17.62 1 1 
J140136.75+322228.8 2121 477 54180 0.1152  11.2 23.6 207 17.48 2 1 
J140139.17+164850.1 2744 369 54272 0.0811  18.4 28.1 152 17.72 2 0 
J140140.12+164901.8 2757 253 54509 0.0805  18.4 28.1 152 16.53 2 0 
J140204.80-012128.5 0915 403 52443 0.0249 140.5 70.6   0 13.86 1 0 
J140206.26-012347.3 0915 447 52443 0.0249 140.5 70.6   0 13.99 1 0 
J140341.10+093424.6 1807 588 54175 0.0224 202.3 95.7 306 13.41 2 0 
J140343.63+292045.3 2122 150 54178 0.0633  62.3 76.3 122 15.28 2 1 
J140345.02+292144.0 2122 143 54178 0.0637  62.3 76.3 122 14.93 0 1 
J140347.34+093125.3 1807 585 54175 0.0234 202.3 95.7 306 13.75 1 0 
J140429.25+102225.9 1809 386 53792 0.1019  28.1 52.8  21 17.66 1 0 
J140431.12+102228.3 1703 093 53799 0.1020  28.1 52.8  21 16.47 2 0 
J140553.35+654227.8 0498 457 51984 0.0311  85.8 53.4 217 14.61 1 0 
J140557.37+654126.7 0498 496 51984 0.0319  85.8 53.4 217 13.58 1 0 
J140638.26+184415.7 2757 579 54509 0.0768  11.4 16.6   4 16.08 1 2 
J140638.53+184405.1 2758 341 54523 0.0768  11.4 16.6   4 16.03 0 2 
J140649.10+185754.6 2757 563 54509 0.0582  41.2 46.4 560 15.26 1 0 
J140650.60+185720.1 2771 127 54527 0.0562  41.2 46.4 560 14.86 1 0 
J140714.29-024336.7 0915 028 52443 0.0559  50.7 55.1 115 15.17 1 0 
J140716.62-024413.5 0916 310 52378 0.0555  50.7 55.1 115 17.05 1 0 
J140838.66-012807.5 0916 335 52378 0.0548  91.0 96.8  88 15.79 2 0 
J140839.12-012938.2 0916 395 52378 0.0545  91.0 96.8  88 16.20 2 0 
J140905.01+605444.7 0788 368 52338 0.1219  42.5 92.6 211 16.93 2 1 
J140907.61+605427.9 0787 631 52320 0.1211  42.5 92.6 211 17.01 1 1 
J141011.03+510612.9 1044 018 52468 0.0476  56.2 52.4 413 17.17 0 0 
J141013.91+510649.0 1045 305 52725 0.0461  56.2 52.4 413 14.55 1 0 
J141057.24+252950.0 2124 522 53770 0.0310 112.5 69.8 139 13.71 1 1 
J141102.54+253109.7 2128 340 53800 0.0315 112.5 69.8 139 14.52 2 1 
J141105.14+252857.9 2128 324 53800 0.0294 129.4 80.3 469 14.70 5 1 
J141116.45+194436.2 2771 029 54527 0.2387   5.7 21.4  86 20.07 2 1 
J141116.72+194440.1 2772 231 54529 0.2383   5.7 21.4  86 14.70 4 1 
J141119.17+011834.3 0532 004 51993 0.0249 134.5 67.5   5 15.38 1 0 
J141126.23+011711.4 0532 005 51993 0.0249 134.5 67.5   5 13.44 1 0 
J141128.66+190203.2 2758 454 54523 0.0574  74.4 82.8  85 16.90 0 0 
J141132.71+190246.2 2758 460 54523 0.0577  74.4 82.8  85 15.23 0 0 
J141151.61-000303.2 0303 357 51615 0.0550  27.8 29.1 327 17.36 2 0 
J141153.47-000302.3 0302 592 51688 0.0538  27.8 29.1 327 15.12 1 0 
J141153.81-000203.0 0302 591 51688 0.0531  59.5 62.3 213 14.97 2 0 
J141254.73+211717.2 2785 008 54537 0.0859  51.8 83.2  91 16.94 2 0 
J141255.48+211807.8 2772 450 54529 0.0856  51.8 83.2  91 16.38 1 0 
J141306.76+194008.1 2772 170 54529 0.0731  68.7 95.5 431 16.14 1 1 
J141311.20+193951.7 2772 171 54529 0.0715  68.7 95.5 431 16.22 1 1 
J141336.64+121157.7 1705 566 53848 0.0574  51.4 57.2 197 15.73 2 2 
J141340.06+121158.1 1706 260 53442 0.0581  51.4 57.2 197 15.42 1 2 
J141421.15+025721.2 0533 442 51994 0.0263  76.9 40.3  82 15.73 2 0 
J141422.72+025834.5 0533 449 51994 0.0260   7.5  3.9  41 15.18 2 3 
J141422.99+025840.8 0583 209 52055 0.0262   7.5  3.9  41 16.28 2 3 
J141442.60+030634.0 0533 451 51994 0.0261 152.3 80.0 245 14.98 1 0 
J141447.15-000013.3 0304 360 51957 0.0475   5.3  4.9  30 16.35 0 2 
J141447.48-000011.3 0303 474 51615 0.0474   5.3  4.9  30 16.24 2 2 
J141451.35+030751.3 0533 537 51994 0.0253 152.3 80.0 245 13.02 1 0 
J141503.63+520434.3 1045 403 52725 0.0732  70.9 98.8  58 16.29 2 0 
J141503.92+520323.5 1045 411 52725 0.0730  70.9 98.8  58 16.21 2 0 
J141526.14+183100.9 2759 328 54534 0.0533  91.1 94.8  69 15.75 2 0 
J141531.28+183012.5 2759 327 54534 0.0535  91.1 94.8  69 16.38 2 0 
J141538.98-002739.9 0304 264 51957 0.0834  48.2 76.6 343 16.04 1 0 
J141539.07-002651.7 0303 159 51615 0.0847  48.2 76.6 343 16.54 2 0 
J141541.06+085318.4 1810 485 53794 0.0294 118.8 70.0 201 14.67 1 0 
J141547.02+085436.7 1810 497 53794 0.0287 118.8 70.0 201 14.30 1 0 
J141605.27-011537.4 0917 338 52400 0.0499  93.8 92.1 104 16.90 2 0 
J141611.21-011606.4 0916 609 52378 0.0502  93.8 92.1 104 16.53 1 0 
J141613.68+361233.9 1643 157 53143 0.0665  75.8 97.2 107 15.18 2 1 
J141618.00+271255.3 2127 562 53859 0.0694  61.2 81.2   6 15.50 1 0 
J141618.58+361252.3 1643 117 53143 0.0669  75.8 97.2 107 14.70 1 1 
J141621.71+271320.7 2127 570 53859 0.0694  61.2 81.2   6 16.97 1 0 
J141717.87+010922.4 0533 053 51994 0.0535  69.7 73.7 245 15.37 2 0 
J141719.96+011024.7 0533 042 51994 0.0544  69.7 73.7 245 16.00 1 0 
J141818.62+111259.0 1707 365 53885 0.0252  97.3 49.4 234 14.47 1 1 
J141822.63+111142.6 1707 375 53885 0.0244  97.3 49.4 234 13.32 1 1 
J141934.13+043822.7 0583 633 52055 0.0984   3.2  5.7   5 16.48 2 1 
J141934.31+043824.1 0584 396 52049 0.0983   3.2  5.7   5 18.26 2 1 
J142144.75+073914.8 1826 525 53499 0.2305  22.2 81.6  24 18.52 2 0 
J142146.16+073908.3 1811 122 53533 0.2306  22.2 81.6  24 14.70 4 0 
J142209.72+043116.1 0584 474 52049 0.0267  74.9 40.2 118 14.98 2 0 
J142210.87+043003.2 0584 480 52049 0.0271  74.9 40.2 118 16.56 2 0 
J142244.81+380042.6 1380 026 53084 0.0281  66.0 37.2 165 15.25 1 2 
J142246.69+375942.9 1381 360 53089 0.0275  66.0 37.2 165 13.66 2 2 
J142342.93+203034.8 2773 572 54533 0.0672  63.6 81.0 235 14.78 1 0 
J142347.17+203038.3 2773 561 54533 0.0664  63.6 81.0 235 16.62 2 0 
J142355.15+634223.8 0499 190 51988 0.0364 120.2 86.9   4 15.91 2 0 
J142357.00+634420.8 0499 184 51988 0.0364 120.2 86.9   4 16.83 1 0 
J142437.36-013820.1 0917 637 52400 0.0555  25.5 27.5 165 15.01 1 1 
J142437.95-013756.2 0918 398 52404 0.0550  25.5 27.5 165 15.53 1 1 
J142457.53+241517.9 2132 423 53493 0.0751  62.5 89.1  57 15.52 2 0 
J142501.61+241530.4 2132 432 53493 0.0749  62.5 89.1  57 16.22 2 0 
J142554.67+163757.1 2760 230 54506 0.0538  90.0 96.9 471 15.15 2 0 
J142558.11+163910.8 2760 224 54506 0.0555  90.0 96.9 471 16.59 2 0 
J142606.52+202829.9 2774 336 54534 0.0769   2.5  3.7  97 16.17 2 2 
J142606.65+202831.6 2787 183 54552 0.0766   2.5  3.7  97 16.12 2 2 
J142626.63+330439.5 1841 344 53491 0.0636  29.9 37.1 246 16.81 2 0 
J142627.54+330412.8 1840 102 53472 0.0645  29.9 37.1 246 16.68 0 0 
J142704.55+355409.6 1644 547 53144 0.0290  77.9 45.2   8 14.92 1 0 
J142708.47+355500.6 1644 546 53144 0.0290  77.9 45.2   8 14.70 5 0 
J142722.83+200549.4 2774 375 54534 0.0758   4.7  6.7   4 16.06 0 2 
J142723.13+200547.9 2773 626 54533 0.0758   4.7  6.7   4 16.29 1 2 
J142737.54+210720.1 2788 355 54553 0.0975  15.9 28.2 440 17.52 1 0 
J142738.56+210724.3 2787 115 54552 0.0959  15.9 28.2 440 16.20 1 0 
J142811.55+150052.8 2747 438 54233 0.0702  64.6 86.3  39 15.91 1 0 
J142812.21+145949.0 2747 431 54233 0.0700  64.6 86.3  39 17.80 1 0 
J142821.65+455757.2 1288 371 52731 0.0749  64.8 90.9 314 16.65 2 0 
J142822.47+172747.8 2761 344 54534 0.0715  51.9 71.1 119 17.83 2 0 
J142825.89+455810.0 1287 593 52728 0.0738  64.8 90.9 314 15.22 1 0 
J142825.93+172749.6 2760 587 54506 0.0720  51.9 71.1 119 16.03 1 0 
J142832.25+410704.4 1349 323 52797 0.0987   7.1 13.1  97 16.09 2 2 
J142832.70+410702.0 1348 622 53084 0.0991   7.1 13.1  97 17.79 2 2 
J142916.56+171745.3 2761 389 54534 0.0519  88.0 89.1 248 16.24 2 0 
J142919.15+171626.3 2761 396 54534 0.0528  88.0 89.1 248 15.97 2 0 
J142940.84+571639.5 1161 523 52703 0.0689  12.5 16.6 226 15.72 2 2 
J142941.30+571629.1 0790 236 52441 0.0697  12.5 16.6 226 17.28 1 2 
J142947.66+353427.5 1645 323 53172 0.0283  42.7 25.0 265 13.81 2 0 
J142950.32+353412.2 1644 639 53144 0.0292  42.7 25.0 265 14.80 2 0 
J143040.76+224048.8 2136 283 53494 0.0851  39.8 63.5 136 17.09 2 0 
J143041.70+224011.6 2787 623 54552 0.0846  39.8 63.5 136 15.79 1 0 
J143118.20-014855.4 0918 588 52404 0.0519  97.9 99.1 363 15.76 2 0 
J143124.08-014938.0 0918 597 52404 0.0531  97.9 99.1 363 16.64 2 0 
J143129.44+132908.2 1710 324 53504 0.0696  20.4 26.8 301 14.70 5 2 
J143130.04+132849.9 2747 091 54233 0.0685  20.4 26.8 301 15.57 2 2 
J143152.89+071915.2 1812 086 53795 0.0273 155.5 82.7 239 13.98 1 0 
J143154.10+215618.4 2787 606 54552 0.0443  23.5 20.5  18 14.82 2 2 
J143154.25+215641.8 2788 405 54553 0.0443  23.5 20.5  18 17.42 1 2 
J143202.92+071954.3 1812 083 53795 0.0265 155.5 82.7 239 15.76 2 0 
J143208.01+045703.1 0585 565 52027 0.0852  56.6 90.5 104 16.64 2 0 
J143210.65+045622.7 0585 579 52027 0.0848  56.6 90.5 104 16.93 2 0 
J143212.54+455459.5 1288 448 52731 0.0359  25.2 18.0  38 14.37 1 2 
J143214.19+455454.9 1674 289 53464 0.0360  25.2 18.0  38 17.69 2 2 
J143245.57-013551.8 0918 631 52404 0.1209  24.5 53.3  39 17.62 1 0 
J143247.10-013543.1 0919 385 52409 0.1210  24.5 53.3  39 17.00 1 0 
J143302.42+143810.3 2748 351 54234 0.1454  31.1 79.1  56 17.32 2 0 
J143304.35+143758.9 2747 072 54233 0.1452  31.1 79.1  56 17.64 2 0 
J143310.55+525830.5 1327 377 52781 0.0476  56.4 52.3  86 14.70 5 0 
J143312.96+525747.3 1326 075 52764 0.0473  56.4 52.3  86 15.09 2 0 
J143410.68+124132.1 1710 423 53504 0.0310  80.1 49.6  11 14.64 1 2 
J143411.65+124250.9 1710 437 53504 0.0310  80.1 49.6  11 13.86 1 2 
J143430.61+230529.9 2136 172 53494 0.0378 127.4 94.5 113 15.39 2 0 
J143434.59+140548.3 2748 315 54234 0.0697  47.6 63.0 104 15.41 0 2 
J143436.19+140629.4 2747 013 54233 0.0693  47.6 63.0 104 16.88 1 2 
J143438.51+230443.2 2136 150 53494 0.0374 126.7 94.0 145 16.00 0 0 
J143442.15+230637.5 2136 148 53494 0.0379 126.7 94.0 145 14.70 5 0 
J143450.17+354911.8 1645 540 53172 0.0437  99.5 87.3 237 15.57 2 0 
J143454.22+334934.5 1645 130 53172 0.0578  16.1 18.0 261 15.82 0 2 
J143454.68+334920.0 1841 562 53491 0.0587  16.1 18.0 261 15.54 2 2 
J143455.40+354810.5 1645 525 53172 0.0446  99.5 87.3 237 15.95 2 0 
J143500.02+173315.1 2761 534 54534 0.0912  20.7 35.1  54 16.89 2 1 
J143500.29+173254.8 2775 246 54535 0.0914  20.7 35.1  54 17.11 2 1 
J143520.64+185842.7 2775 431 54535 0.1804   1.8  5.6 129 17.41 2 2 
J143520.73+185841.6 2774 032 54534 0.1809   1.8  5.6 129 17.79 1 2 
J143545.74+244332.9 2135 060 53827 0.0360  99.8 68.3 490 13.50 1 1 
J143547.19+244510.3 2135 056 53827 0.0343  99.8 68.3 490 14.97 2 1 
J143643.13+080836.0 1812 036 53795 0.0503  68.4 67.2  69 17.37 2 0 
J143643.84+080728.4 1812 037 53795 0.0505  68.4 67.2  69 14.52 0 0 
J143653.03+120940.6 1710 111 53504 0.0548  82.5 87.9  68 15.23 1 0 
J143658.30+121004.4 1710 114 53504 0.0550  82.5 87.9  68 15.52 2 0 
J143754.05+155149.2 2748 417 54234 0.0370  11.9  8.7  19 14.57 1 2 
J143754.39+155138.5 2762 296 54533 0.0370  11.9  8.7  19 14.94 2 2 
J143801.02+101051.5 1711 391 53535 0.0269  69.2 37.4 297 14.60 2 1 
J143802.18+100944.5 1711 435 53535 0.0279  69.2 37.4 297 14.44 1 1 
J143810.34+100805.8 1711 433 53535 0.0277 157.2 87.4  66 16.42 2 0 
J143822.79+180640.4 2775 087 54535 0.0303 129.9 78.8  38 14.86 2 0 
J143825.39+180436.5 2775 095 54535 0.0305 129.9 78.8  38 15.96 2 0 
J143834.40+082654.7 1813 398 53903 0.0513  87.6 88.2  71 16.87 2 0 
J143836.61+082533.6 1813 382 53903 0.0516  87.6 88.2  71 15.72 1 0 
J143841.77+282952.4 2137 456 54206 0.0466  67.6 60.2 359 16.13 2 0 
J143845.90+283019.6 2137 452 54206 0.0453  67.6 60.2 359 13.99 1 0 
J143912.32+164750.9 2762 426 54533 0.1077  17.4 34.5 206 16.19 1 1 
J143912.67+164734.4 2761 032 54534 0.1085  17.4 34.5 206 17.31 2 1 
J143948.17+144419.5 2749 331 54241 0.0529  23.2 24.1 110 15.96 1 1 
J143948.19+144442.8 2748 484 54234 0.0533  23.2 24.1 110 15.30 0 1 
J144221.28+031615.0 0586 007 52023 0.0242 155.0 75.6 474 14.83 2 0 
J144225.71+031355.0 0587 252 52026 0.0258 155.0 75.6 474 13.63 1 0 
J144305.31+611838.6 0607 609 52368 0.0479  56.3 52.9 468 14.95 2 0 
J144308.20+611914.4 0609 287 52339 0.0496  56.3 52.9 468 15.65 1 0 
J144330.88+131212.6 2749 203 54241 0.1199  27.0 58.7 244 16.98 2 0 
J144331.78+131236.0 1712 527 53531 0.1209  27.0 58.7 244 17.39 1 0 
J144354.60+253916.7 2139 606 53878 0.0507  91.5 89.9 123 15.12 1 0 
J144354.76+253745.2 2139 603 53878 0.0503  91.5 89.9 123 15.35 1 0 
J144400.60+050448.6 1829 207 53494 0.0735  58.1 81.2 217 16.86 2 0 
J144403.11+050404.4 1829 218 53494 0.0727  58.1 81.2 217 17.34 0 0 
J144421.95+555007.9 1162 607 52668 0.1497  10.1 26.3 251 17.15 2 2 
J144422.62+555008.3 0791 242 52435 0.1487  10.1 26.3 251 14.70 5 2 
J144427.08+555753.7 0791 251 52435 0.1506   5.2 13.5  47 17.16 1 2 
J144427.38+555751.0 1162 601 52668 0.1504   5.2 13.5  47 17.42 2 2 
J144428.53+085346.4 1813 612 53903 0.0274 171.0 94.0 150 16.58 2 0 
J144434.33+085613.5 1813 620 53903 0.0279 171.0 94.0 150 15.31 1 0 
J144449.22+483855.5 1048 344 52736 0.0496  76.4 74.8 148 16.54 2 0 
J144454.04+483830.9 1047 055 52733 0.0501  76.4 74.8 148 15.64 1 0 
J144529.20-011108.7 0308 206 51662 0.0417 116.6 96.0  97 16.78 2 0 
J144532.17-010920.9 0308 220 51662 0.0414 116.6 96.0  97 16.16 0 0 
J144545.11+140558.7 2750 309 54242 0.0457 101.5 92.2 140 16.09 1 0 
J144550.88+140505.6 2750 304 54242 0.0462 101.5 92.2 140 15.59 1 0 
J144620.98+640611.9 2947 626 54533 0.0591  69.0 77.9 244 17.20 2 0 
J144623.98+640519.5 2947 621 54533 0.0583  69.0 77.9 244 15.91 1 0 
J144650.97+215258.6 2144 257 53770 0.0624  54.0 65.0 323 16.55 2 0 
J144652.51+215347.4 2789 604 54555 0.0613  54.0 65.0 323 16.60 2 0 
J144702.08+134006.2 2749 102 54241 0.0304  57.0 34.7  79 13.66 1 0 
J144705.78+133953.1 2749 110 54241 0.0307  57.0 34.7  79 15.15 2 0 
J144708.49+133917.0 2750 272 54242 0.0285 107.9 65.6 556 13.97 2 0 
J144712.60+185132.8 2777 390 54554 0.0424  28.5 23.1 358 15.09 2 2 
J144712.81+133939.3 2750 275 54242 0.0323 163.1 99.2 548 17.18 0 0 
J144714.49+185130.9 2776 599 54554 0.0411  28.5 23.1 358 17.50 2 2 
J144733.68+205209.5 2789 634 54555 0.0612  58.8 69.4  91 15.64 2 0 
J144736.49+205128.5 2789 638 54555 0.0608  58.8 69.4  91 16.81 1 0 
J144845.74+314113.3 1842 614 53501 0.0322  94.0 60.7  32 17.54 2 0 
J144851.91+314057.8 1842 568 53501 0.0323  94.0 60.7  32 14.57 2 0 
J144900.97+164837.3 2777 252 54554 0.0828  18.3 28.6 102 17.16 1 1 
J144902.14+164842.9 2763 446 54507 0.0832  18.3 28.6 102 17.56 2 1 
J144921.42+044923.4 0587 607 52026 0.0961  17.3 30.9 349 15.83 2 1 
J144922.53+044918.8 0588 331 52045 0.0949  17.3 30.9 349 16.58 1 1 
J144924.98+274622.5 2142 535 54208 0.0314  76.8 48.2 138 15.14 2 0 
J144928.12+274521.9 2142 537 54208 0.0310  76.8 48.2 138 15.74 2 0 
J145018.92+101947.9 1713 487 53827 0.0420  67.3 55.8  30 15.50 2 0 
J145023.38+101939.8 1713 490 53827 0.0419  67.3 55.8  30 14.48 2 0 
J145030.93+092950.6 1713 173 53827 0.0502  77.4 76.0 205 15.61 1 0 
J145034.79+092859.2 1713 180 53827 0.0509  77.4 76.0 205 16.38 1 0 
J145059.71-000215.2 0309 304 51994 0.0429   2.8  2.3  29 13.85 2 3 
J145059.84-000213.2 0308 111 51662 0.0430   2.8  2.3  29 17.30 2 3 
J145114.77+200402.4 2790 153 54555 0.0687  57.0 74.9 418 15.92 2 0 
J145115.81+200307.6 2790 159 54555 0.0673  57.0 74.9 418 16.15 2 0 
J145117.66+184113.5 2790 135 54555 0.0436  66.4 57.7 178 13.95 1 0 
J145120.94+184029.0 2790 124 54555 0.0442  66.4 57.7 178 16.92 1 0 
J145133.28+452618.5 1675 055 53466 0.0374  63.8 47.4 112 15.10 1 0 
J145136.92+302331.5 1843 214 53816 0.0616  66.8 79.9 115 16.91 0 0 
J145137.54+452616.2 1676 326 53147 0.0378  63.8 47.4 112 16.94 2 0 
J145141.32+302341.6 1843 211 53816 0.0620  66.8 79.9 115 15.98 2 0 
J145143.08+524121.8 1328 523 52786 0.2068   6.4 21.6  92 19.06 2 2 
J145143.29+524127.4 1164 306 52674 0.2064   6.4 21.6  92 14.70 4 2 
J145148.86+195715.4 2791 347 54556 0.0435  45.0 38.1 174 14.97 1 1 
J145151.69+195700.6 2790 113 54555 0.0429  45.0 38.1 174 15.51 2 1 
J145311.77+165524.4 2777 008 54554 0.0455  50.1 44.8  42 15.29 0 0 
J145313.49+165607.3 2778 245 54539 0.0453  50.1 44.8  42 16.07 2 0 
J145313.95+231847.6 2143 046 54184 0.0327 115.8 75.5  10 14.79 2 1 
J145316.46+173140.5 2778 223 54539 0.0462  18.6 17.0 106 16.17 2 1 
J145317.12+173124.7 2777 017 54554 0.0466  18.6 17.0 106 15.76 1 1 
J145318.79+232017.8 2144 600 53770 0.0326 115.8 75.5  10 15.74 2 1 
J145502.20+173542.1 2778 196 54539 0.0329 118.4 77.8 113 14.92 1 0 
J145504.01+173346.8 2778 191 54539 0.0333 118.4 77.8 113 14.70 5 0 
J145528.19+325024.0 1647 143 53531 0.0602  64.0 74.1  64 15.01 1 2 
J145531.69+324947.5 1647 107 53531 0.0599  64.0 74.1  64 15.72 1 2 
J145544.63+005158.0 0309 531 51994 0.0437  57.2 49.3 100 15.28 1 1 
J145548.39+005207.7 0309 564 51994 0.0441  57.2 49.3 100 15.84 1 1 
J145627.40+211956.0 2148 100 54526 0.0443  68.4 59.2 103 16.31 0 0 
J145631.33+243635.0 2149 355 54509 0.0328 140.4 93.9 219 15.38 0 0 
J145631.36+212030.1 2148 090 54526 0.0440  68.4 59.2 103 16.30 0 0 
J145637.76+243817.0 2149 310 54509 0.0336 140.4 93.9 219 15.81 2 0 
J145806.24+013020.5 0538 106 52029 0.0429  60.6 51.3 421 14.56 1 0 
J145808.49+013110.9 0539 269 52017 0.0444  60.6 51.3 421 15.45 1 0 
J145834.52+323706.3 1647 020 53531 0.1219  22.6 49.5 296 17.59 1 2 
J145835.93+323658.3 1648 359 53171 0.1208  22.6 49.5 296 16.43 2 2 
J145838.58+382727.9 1398 292 53146 0.1358  32.6 78.8 240 17.49 2 0 
J145840.73+382732.7 1351 564 52790 0.1367  32.6 78.8 240 17.43 0 0 
J145908.32+122835.9 2751 249 54243 0.0717  42.4 58.0  22 16.86 2 0 
J145910.19+122804.1 1716 558 53827 0.0718  42.4 58.0  22 16.83 2 0 
J145911.43+132518.7 2751 438 54243 0.0437 111.2 96.5 125 14.01 1 0 
J145916.59+132359.0 2751 276 54243 0.0441 111.2 96.5 125 15.66 2 0 
J150031.93+085843.7 1717 309 53883 0.1364  10.8 26.2 245 17.66 2 0 
J150032.47+085836.4 1815 452 53884 0.1355  10.8 26.2 245 17.44 2 0 
J150134.50+544730.3 0793 356 52370 0.1636   5.1 14.4 145 17.32 2 2 
J150134.74+544734.0 0792 052 52353 0.1642   5.1 14.4 145 17.64 0 2 
J150228.72+023952.9 0539 455 52017 0.0797  36.8 55.4   4 17.08 2 0 
J150229.70+024026.6 0589 204 52055 0.0797  36.8 55.4   4 17.24 2 0 
J150400.74+240617.6 2149 065 54509 0.0690  40.5 53.4 264 15.76 2 2 
J150403.17+240559.9 2152 177 53874 0.0699  40.5 53.4 264 17.08 2 2 
J150433.23+003700.4 0539 087 52017 0.0404 113.7 90.4  67 16.56 1 0 
J150440.22+003616.3 0310 490 51990 0.0402 113.7 90.4  67 14.71 1 0 
J150457.12+260058.5 2151 113 54523 0.0540  61.6 65.2 134 14.69 1 0 
J150501.22+260101.5 2151 103 54523 0.0545  61.6 65.2 134 15.49 2 0 
J150510.77+203702.3 2792 404 54556 0.0657  56.4 71.1   3 16.02 1 0 
J150514.52+203706.4 2153 233 54212 0.0657  56.4 71.1   3 15.45 1 0 
J150529.54+395640.2 1398 551 53146 0.0301  70.2 43.0 157 13.75 1 0 
J150530.01+395750.1 1398 547 53146 0.0306  70.2 43.0 157 15.39 2 0 
J150533.04+054352.3 1831 567 54557 0.0858  57.4 92.3 259 17.18 2 2 
J150533.56+054255.5 1832 397 54259 0.0849  57.4 92.3 259 15.64 2 2 
J150631.41+404146.4 1291 217 52735 0.0294 138.0 84.9 403 15.28 0 0 
J150640.58+404134.9 1291 202 52735 0.0308  85.5 52.6 443 15.64 1 0 
J150645.48+404051.5 1291 209 52735 0.0292  85.5 52.6 443 14.57 2 0 
J150653.39+125131.2 2751 019 54243 0.0216  62.3 28.0 205 13.93 2 0 
J150656.42+125048.6 2751 012 54243 0.0223  62.3 28.0 205 13.11 1 0 
J150821.57+191131.6 2792 159 54556 0.0219  67.9 29.0 229 14.85 2 0 
J150823.96+191229.2 2792 156 54556 0.0211  67.9 29.0 229 13.82 1 0 
J150825.90+371027.2 1352 552 52819 0.0556  75.4 81.4 141 17.21 2 0 
J150829.43+371120.8 1352 558 52819 0.0551  75.4 81.4 141 15.50 2 0 
J150831.30+191103.6 2792 157 54556 0.0204 139.4 59.5 209 14.53 2 0 
J150853.06+004841.7 0540 205 51996 0.0737  27.2 38.1  45 17.10 2 1 
J150854.81+004834.3 0311 374 51665 0.0736  27.2 38.1  45 15.67 2 1 
J151018.41+074219.6 1816 545 53919 0.0424  80.4 67.3 514 13.87 1 0 
J151022.87+074304.2 1816 551 53919 0.0442  80.4 67.3 514 14.87 2 0 
J151045.94+062158.0 1816 041 53919 0.0741  66.0 92.9  85 16.34 2 0 
J151047.14+062054.5 1817 253 53851 0.0738  66.0 92.9  85 16.66 2 0 
J151100.79+243141.6 2152 640 53874 0.0874   9.1 14.9 158 16.56 2 2 
J151101.24+243135.5 2155 425 53820 0.0868   9.1 14.9 158 16.97 2 2 
J151112.63+244401.4 2155 414 53820 0.1040  35.3 67.6 154 17.18 0 0 
J151113.00+244436.2 2152 621 53874 0.1046  35.3 67.6 154 17.60 0 0 
J151133.91+171855.1 2780 470 54557 0.0636  26.9 32.9  22 15.34 2 0 
J151135.20+171913.8 2779 039 54540 0.0635  26.9 32.9  22 16.51 1 0 
J151203.41+134123.2 2766 251 54242 0.0728   9.2 12.5 476 16.56 2 0 
J151203.80+134116.1 2752 498 54533 0.0711   9.2 12.5 476 16.16 2 0 
J151216.09+203617.0 2156 239 54525 0.0797  58.8 87.5 257 16.00 2 0 
J151219.64+203552.2 2156 221 54525 0.0787  58.8 87.5 257 16.33 0 0 
J151227.51+203906.5 2156 238 54525 0.0397  69.7 55.8 223 14.20 1 0 
J151230.65+203957.9 2156 232 54525 0.0405  69.7 55.8 223 16.55 1 0 
J151307.62+041737.4 0590 574 52057 0.0370 105.4 77.4 307 16.00 2 0 
J151309.46+041555.6 0590 616 52057 0.0380 105.4 77.4 307 16.77 2 0 
J151310.42+042855.5 0590 603 52057 0.0360  60.7 43.4 190 14.21 1 0 
J151311.70+042701.6 0590 612 52057 0.0352 115.4 82.5 229 15.52 2 0 
J151311.80+042952.5 0590 605 52057 0.0366  60.7 43.4 190 17.31 2 0 
J151320.28+063704.9 1817 170 53851 0.0463  64.3 58.9 120 15.04 2 0 
J151321.23+063602.2 1817 163 53851 0.0467  64.3 58.9 120 17.75 0 0 
J151327.32+224856.7 2158 307 54209 0.0864  50.3 82.3 282 16.23 1 0 
J151327.64+224946.8 2155 093 53820 0.0874  50.3 82.3 282 16.74 1 0 
J151356.50+233809.6 2155 141 53820 0.0455  86.2 77.1 337 16.15 1 0 
J151357.16+233644.0 2158 348 54209 0.0443  86.2 77.1 337 15.10 1 0 
J151553.79+324612.3 1386 219 53116 0.0601  56.8 66.1  60 16.92 2 0 
J151553.86+030301.1 0591 236 52022 0.0379 118.2 87.4 195 14.46 1 0 
J151554.48+324516.5 1386 212 53116 0.0603  56.8 66.1  60 17.36 2 0 
J151559.52+030139.0 0591 231 52022 0.0372 118.2 87.4 195 16.68 2 0 
J151600.09+342124.8 1386 529 53116 0.1253   9.4 20.9 245 16.23 2 2 
J151600.59+342119.1 1385 631 53108 0.1244   9.4 20.9 245 17.35 0 2 
J151614.19+154114.9 2780 052 54557 0.0361  24.1 17.7 263 16.25 2 1 
J151614.38+154138.9 2766 539 54242 0.0370  24.1 17.7 263 15.13 1 1 
J151622.40+085251.8 1719 114 53876 0.0331 131.0 86.6   6 15.63 2 0 
J151625.08+085047.1 1719 111 53876 0.0331 131.0 86.6   6 15.09 1 0 
J151640.00+215938.7 2158 242 54209 0.0805  33.2 51.0 246 16.71 2 0 
J151641.90+215955.7 2156 525 54525 0.0814  33.2 51.0 246 17.00 1 0 
J151644.79+215932.2 2158 259 54209 0.0808  49.3 75.7 153 15.79 1 0 
J151711.15+032105.8 0591 164 52022 0.0370  80.9 59.4 305 14.25 1 0 
J151713.75+071106.2 1818 435 54539 0.0382 123.3 92.0 171 15.24 1 0 
J151713.79+343714.6 1354 318 52814 0.0612  14.6 17.2 140 16.02 2 2 
J151714.30+343702.2 1386 532 53116 0.0617  14.6 17.2 140 16.63 2 2 
J151714.90+032203.8 0591 169 52022 0.0359  80.9 59.4 305 15.82 0 0 
J151720.39+070953.5 1817 584 53851 0.0376 123.3 92.0 171 16.32 0 0 
J151720.82+503309.7 1165 047 52703 0.0752  16.8 24.0 369 15.95 2 2 
J151721.83+503302.4 1166 341 52751 0.0739  16.8 24.0 369 16.19 1 2 
J151807.01+064323.3 1817 025 53851 0.0472  80.5 74.8  45 15.72 2 0 
J151809.47+064434.9 1817 023 53851 0.0474  80.5 74.8  45 15.40 2 0 
J151826.25+051309.2 1833 611 54561 0.0378 103.1 77.2  16 14.73 0 0 
J151829.08+051443.1 1834 438 54562 0.0377 103.1 77.2  16 15.61 1 0 
J151833.64+113652.2 2753 300 54234 0.0861  27.1 43.4 162 16.65 2 0 
J151835.43+113654.9 1720 401 53854 0.0855  27.1 43.4 162 17.50 2 0 
J151906.79+010242.4 0312 563 51689 0.0526  78.6 80.6  89 14.79 1 0 
J151909.75+010347.2 2952 055 54559 0.0529  78.6 80.6  89 15.89 2 0 
J151923.71+003459.8 0313 346 51673 0.1551   8.9 23.9  70 17.72 2 2 
J151924.21+003455.1 0312 581 51689 0.1554   8.9 23.9  70 17.19 2 2 
J151930.41+324620.2 1386 092 53116 0.1156  18.5 38.7 192 17.00 1 0 
J151930.77+324602.5 1387 348 53118 0.1148  18.5 38.7 192 16.74 1 0 
J151941.50+544933.3 2883 301 54525 0.1161   4.6  9.5 368 17.64 2 1 
J151941.52+544928.8 0793 633 52370 0.1148   4.6  9.5 368 17.46 2 1 
J152024.54+325134.6 1387 389 53118 0.0620  59.6 71.4  38 14.73 2 1 
J152026.66+325044.2 1387 387 53118 0.0621  59.6 71.4  38 15.13 1 1 
J152041.34+490623.6 1330 627 52822 0.0383 123.4 93.8  33 14.10 1 0 
J152042.74+332450.8 1386 599 53116 0.0809  15.9 24.3 124 16.75 2 2 
J152043.78+332448.2 1387 368 53118 0.0805  15.9 24.3 124 16.30 1 2 
J152047.84+490739.2 1330 630 52822 0.0382 123.4 93.8  33 14.85 2 0 
J152054.94+084043.1 1721 394 53857 0.0748  62.6 88.8 122 16.96 1 0 
J152057.78+083957.3 1721 398 53857 0.0743  62.6 88.8 122 16.09 1 0 
J152124.31+000650.9 0313 356 51673 0.0762  10.7 15.5  23 16.08 1 2 
J152124.37+000701.5 0312 631 51689 0.0761  10.7 15.5  23 16.50 1 2 
J152131.56+074425.8 1818 537 54539 0.0425  72.6 63.0 467 14.94 2 0 
J152132.87+111831.8 2753 212 54234 0.1275   2.7  6.2  40 17.97 2 2 
J152133.04+111832.9 1720 536 53854 0.1274   2.7  6.2  40 17.64 2 2 
J152136.39+074420.7 1818 535 54539 0.0441  72.6 63.0 467 15.72 2 0 
J152210.73+331354.0 1387 404 53118 0.0817  18.4 28.1  92 17.56 2 0 
J152211.95+331354.5 1386 027 53116 0.0814  18.4 28.1  92 17.38 2 0 
J152224.96+023403.4 2953 419 54560 0.0837  23.1 35.7 435 16.11 2 0 
J152226.41+023355.6 2952 607 54559 0.0821  23.1 35.7 435 16.60 1 0 
J152233.71+292759.7 1651 297 53442 0.0747  24.4 34.5  94 16.96 0 0 
J152234.35+292737.3 1650 204 53174 0.0744  24.4 34.5  94 16.91 2 0 
J152305.03+111441.8 1720 564 53854 0.0549  49.9 53.2 100 14.22 1 0 
J152307.80+111509.3 2753 091 54234 0.0545  49.9 53.2 100 15.88 2 0 
J152351.61+335212.7 1354 260 52814 0.0796   5.5  8.3 106 17.26 2 2 
J152351.72+335207.4 1387 450 53118 0.0792   5.5  8.3 106 16.96 2 2 
J152356.41+204538.3 2159 538 54328 0.0406 110.9 92.1 435 15.47 2 0 
J152402.82+301440.5 1651 463 53442 0.0621   8.6 10.4 100 16.25 2 1 
J152403.11+301448.0 1650 173 53174 0.0625   8.6 10.4 100 17.06 2 1 
J152403.42+204613.8 2159 533 54328 0.0421 110.9 92.1 435 16.52 2 0 
J152433.36+274311.6 1846 022 54173 0.0681  62.2 80.2 192 15.59 0 0 
J152435.84+274221.7 1846 019 54173 0.0674  62.2 80.2 192 17.18 0 0 
J152448.13+314208.0 1387 134 53118 0.0808  42.6 64.9 310 16.12 2 0 
J152450.14+314137.9 1388 344 53119 0.0819  42.6 64.9 310 15.95 0 0 
J152512.43-014840.1 0924 116 52409 0.0277  65.4 36.4 177 15.08 1 1 
J152516.39-014907.6 0924 119 52409 0.0271  65.4 36.4 177 14.64 1 1 
J152624.50+295459.4 1650 072 53174 0.0825  46.7 72.6  75 17.16 2 0 
J152625.65+314711.7 1388 391 53119 0.0761  66.0 95.0  41 15.81 2 0 
J152626.61+314816.1 1387 100 53118 0.0759  66.0 95.0  41 17.54 2 0 
J152627.53+295448.4 1651 080 53442 0.0828  46.7 72.6  75 16.38 1 0 
J152706.83+340407.4 1354 054 52814 0.0908  24.5 41.4 111 15.83 1 2 
J152708.29+340356.6 1355 326 52823 0.0904  24.5 41.4 111 16.86 2 2 
J152746.19+045253.4 1835 210 54563 0.0418  99.6 82.6  69 14.59 1 0 
J152749.18+045124.4 1835 174 54563 0.0420  99.6 82.6  69 14.46 1 0 
J152813.29+165435.3 2781 616 54266 0.1273  39.5 90.3 191 14.70 5 0 
J152813.74+035539.1 0592 635 52025 0.0375 117.9 88.6 115 15.62 1 0 
J152814.49+311456.1 1388 266 53119 0.0779   4.7  6.9  64 16.06 1 2 
J152814.51+311451.4 1387 060 53118 0.0777   4.7  6.9  64 17.54 2 2 
J152815.88+165442.0 2794 094 54537 0.1280  39.5 90.3 191 17.70 2 0 
J152816.52-021232.7 0924 010 52409 0.1061  23.1 44.8 127 17.58 2 2 
J152817.33-021213.1 0925 298 52411 0.1056  23.1 44.8 127 17.83 2 2 
J152818.94+035707.6 0592 631 52025 0.0379 117.9 88.6 115 16.59 2 0 
J152826.45+223710.0 2162 336 54207 0.1218  20.3 44.9 421 17.27 2 1 
J152826.67+223730.0 2161 552 53878 0.1233  20.3 44.9 421 17.37 2 1 
J152839.21+303721.0 1650 634 53174 0.0669  64.8 83.0 115 15.80 2 0 
J152842.60+303801.0 1651 577 53442 0.0673  64.8 83.0 115 16.78 2 0 
J152943.14+095023.9 1723 397 53905 0.0785  43.0 64.4 189 17.55 2 0 
J152943.84+094942.2 1722 149 53852 0.0792  43.0 64.4 189 16.84 1 0 
J153131.38+291950.9 1652 471 53555 0.0659  55.0 69.2 109 15.55 2 1 
J153134.53+291922.7 1651 028 53442 0.0655  55.0 69.2 109 16.98 2 1 
J153156.59+092634.2 1723 518 53905 0.0335 111.1 73.5 103 16.44 2 0 
J153202.23+301628.9 1652 447 53555 0.0653  48.2 61.3 241 15.47 2 1 
J153203.82+092658.6 1722 106 53852 0.0332 111.1 73.5 103 14.79 1 0 
J153204.19+301550.6 1651 625 53442 0.0662  48.2 61.3 241 16.64 2 1 
J153244.74+280347.3 1848 608 54180 0.0730  60.2 83.6 543 16.56 2 0 
J153245.90+280444.9 1848 617 54180 0.0710  60.2 83.6 543 17.48 2 0 
J153305.60+272911.3 1848 560 54180 0.0718  67.1 91.9  36 14.70 5 0 
J153310.03+272920.3 1848 559 54180 0.0719  67.1 91.9  36 15.88 0 0 
J153324.15+004537.6 0315 349 51663 0.0947  12.3 21.6  31 16.88 2 1 
J153324.35+004525.7 0363 578 51989 0.0948  12.3 21.6  31 17.03 2 1 
J153334.20+304306.4 1388 087 53119 0.0673   4.7  6.1  25 16.00 1 2 
J153334.43+304303.3 1389 344 53135 0.0672   4.7  6.1  25 16.12 2 2 
J153427.62+250917.4 2165 336 53917 0.0351  85.5 59.2 100 15.90 2 0 
J153430.96+251026.6 2163 513 53823 0.0348  85.5 59.2 100 15.27 1 0 
J153537.94+065204.8 1820 512 54208 0.0737  60.1 84.2  17 16.45 2 0 
J153541.63+065141.3 1820 506 54208 0.0737  60.1 84.2  17 17.08 2 0 
J153546.20+252045.2 2163 544 53823 0.0338 111.1 74.8 210 15.13 2 0 
J153553.52+252028.1 2163 597 53823 0.0345 111.1 74.8 210 14.01 1 0 
J153617.48+281851.6 1652 009 53555 0.0740  28.8 40.5 125 16.11 2 0 
J153619.31+281900.6 1653 345 53534 0.0745  28.8 40.5 125 16.17 2 0 
J153719.33+304253.1 1389 422 53135 0.0563  66.5 72.7 173 16.38 0 0 
J153720.59+304149.4 1389 436 53135 0.0557  66.5 72.7 173 16.44 2 0 
J153902.27+284018.6 1652 006 53555 0.0640  17.5 21.6 242 16.96 1 0 
J153903.22+284028.7 1653 371 53534 0.0631  17.5 21.6 242 16.69 0 0 
J153911.40+530754.2 0795 629 52378 0.1224   4.8 10.5  31 16.17 2 2 
J153911.72+530754.1 0616 204 52442 0.1225   4.8 10.5  31 16.54 2 2 
J153936.47+460150.4 1332 599 52781 0.0387 132.6 99.3 276 14.92 2 0 
J153945.20+460130.0 1332 594 52781 0.0378 132.6 99.3 276 14.50 2 0 
J154021.47+155752.3 2795 049 54563 0.0496  12.1 12.0 333 15.61 1 2 
J154022.27+155753.0 2782 608 54592 0.0508  12.1 12.0 333 14.68 1 2 
J154031.79+072728.7 1724 206 53859 0.0376 129.0 96.2   3 15.12 2 0 
J154038.86+072615.4 1724 215 53859 0.0376 129.0 96.2   3 14.96 2 0 
J154124.54+271435.9 1653 246 53534 0.0929  32.2 55.7 244 16.88 2 0 
J154124.59+271508.2 1849 443 53846 0.0938  32.2 55.7 244 16.92 1 0 
J154143.80+082917.4 1725 125 54266 0.0991  47.1 86.8 217 16.47 1 0 
J154146.94+082917.0 1724 473 53859 0.0999  47.1 86.8 217 17.68 2 0 
J154312.19+172814.0 2167 202 53889 0.0490  86.9 83.3 197 16.22 2 0 
J154316.01+172919.2 2167 216 53889 0.0497  86.9 83.3 197 15.68 2 0 
J154319.61+145135.3 2517 449 54567 0.1316  31.0 72.6 221 17.80 2 0 
J154321.61+145143.2 2518 296 54243 0.1324  31.0 72.6 221 17.23 0 0 
J154332.79+033935.7 2950 289 54559 0.1103  37.5 74.9 242 16.57 2 0 
J154334.71+033959.8 0594 436 52045 0.1094  37.5 74.9 242 17.80 0 0 
J154403.45+044607.5 2950 278 54559 0.0420   4.1  3.4 108 17.82 1 2 
J154403.67+044610.1 1836 586 54567 0.0416   4.1  3.4 108 14.21 2 2 
J154509.62+263022.0 1849 610 53846 0.0321 136.0 87.1 127 13.99 2 0 
J154517.90+262926.5 1849 617 53846 0.0325 136.0 87.1 127 14.70 5 0 
J154538.60+150308.9 2517 566 54567 0.0793  11.3 17.0 435 16.88 2 0 
J154538.87+150258.3 2518 259 54243 0.0809  11.3 17.0 435 15.89 2 0 
J154617.57+085803.8 1725 023 54266 0.0453 111.4 98.5  93 15.79 1 0 
J154618.83+085953.6 1725 022 54266 0.0449 111.4 98.5  93 16.04 2 0 
J154656.60+074314.1 1727 355 53859 0.0876  58.2 95.8 126 14.70 5 0 
J154659.67+143739.6 2517 611 54567 0.0968   3.5  6.3 262 16.25 1 2 
J154659.69+143736.1 2518 206 54243 0.0959   3.5  6.3 262 16.64 1 2 
J154700.29+074332.2 1727 353 53859 0.0881  58.2 95.8 126 16.66 2 0 
J154708.02+084717.7 1724 609 53859 0.0381  68.9 52.0 135 14.67 1 0 
J154709.52+334724.6 1403 369 53227 0.0545  91.2 96.7  40 17.33 2 0 
J154710.25+084617.6 1724 610 53859 0.0385  68.9 52.0 135 15.72 1 0 
J154713.74+334830.3 1403 412 53227 0.0546  91.2 96.7  40 15.52 1 0 
J154715.20+054337.3 1821 100 53167 0.1167  13.0 27.5 156 16.43 2 2 
J154715.98+054331.7 2950 408 54559 0.1173  13.0 27.5 156 17.43 2 2 
J154746.84+115014.9 2516 633 54241 0.0355  63.8 45.0 113 14.67 1 0 
J154751.08+115019.3 2520 344 54584 0.0351  63.8 45.0 113 16.49 0 0 
J154828.43+424205.3 1334 298 52764 0.0335 102.9 72.1 482 15.05 2 0 
J154831.97+062828.6 1821 601 53167 0.0509  88.7 88.2  34 15.38 1 0 
J154834.45+062949.1 1821 606 53167 0.0510  88.7 88.2  34 17.32 2 0 
J154835.17+424146.7 1334 285 52764 0.0352 102.9 72.1 482 16.09 1 0 
J155038.75+153052.8 2518 066 54243 0.0415  62.2 51.0  28 15.75 2 0 
J155040.38+152955.5 2518 074 54243 0.0414  62.2 51.0  28 17.02 2 0 
J155108.10+525830.3 0618 456 52049 0.0476  65.1 61.3 149 16.08 1 0 
J155108.55+525725.5 0618 446 52049 0.0481  65.1 61.3 149 17.60 0 0 
J155204.38+042957.0 2951 434 54592 0.0808  62.8 95.7 229 17.86 2 0 
J155205.56+043057.2 2951 438 54592 0.0800  62.8 95.7 229 15.01 1 0 
J155214.38+102130.9 2520 225 54584 0.0722  62.3 85.8 360 16.00 1 1 
J155217.95+102059.1 2520 237 54584 0.0710  62.3 85.8 360 15.93 1 1 
J155327.84+171824.6 2170 174 53875 0.0582  66.5 75.6 160 15.64 2 0 
J155332.18+171810.9 2170 170 53875 0.0587  66.5 75.6 160 16.02 2 0 
J155351.09+293255.3 1390 611 53142 0.0765  35.2 51.0  96 16.80 2 0 
J155353.03+293235.5 1579 258 53473 0.0768  35.2 51.0  96 16.62 2 0 
J155548.02+242911.9 1850 053 53786 0.0705  21.4 28.8  10 16.91 2 0 
J155549.45+242911.5 1851 335 53524 0.0705  21.4 28.8  10 16.76 0 0 
J155655.79+183831.0 2172 097 54230 0.0608  50.5 59.8 162 15.06 1 1 
J155659.12+183838.1 2170 609 53875 0.0613  50.5 59.8 162 14.75 2 1 
J155747.77+161656.3 2521 565 54538 0.0354 104.1 73.3 468 14.67 1 0 
J155749.62+161836.7 2521 566 54538 0.0370 104.1 73.3 468 13.11 1 0 
J155822.76+180357.5 2170 638 53875 0.0402 109.3 90.5 497 16.56 2 0 
J155826.40+180222.7 2170 635 53875 0.0420 109.3 90.5 497 14.56 2 0 
J155842.98-002655.5 0343 109 51692 0.0516  70.0 70.5  16 15.46 1 0 
J155847.63-002701.2 0343 114 51692 0.0515  70.0 70.5  16 16.18 2 0 
J155849.30+145809.1 2521 153 54538 0.0354  84.6 59.5  13 14.70 5 0 
J155854.11+145853.4 2521 158 54538 0.0354  84.6 59.5  13 14.54 0 0 
J155858.08+275914.8 1391 553 52817 0.0522  39.2 39.9 214 16.07 2 2 
J155900.65+275907.4 1392 367 52822 0.0514  39.2 39.9 214 16.08 0 2 
J155930.15+170512.0 2196 374 53534 0.1572   7.7 21.0 484 16.63 1 2 
J155930.41+170518.6 2199 258 53556 0.1553   7.7 21.0 484 17.55 0 2 
J155957.11+412840.0 1335 388 52824 0.0333  96.7 64.1  69 14.31 1 2 
J155957.28+231640.4 1851 246 53524 0.0460  89.6 80.9 195 15.55 0 0 
J155959.91+231800.8 1851 249 53524 0.0453  89.6 80.9 195 16.90 2 0 
J160003.55+412845.4 1335 438 52824 0.0335  96.7 64.1  69 14.20 1 2 
J160010.68+273618.5 1391 074 52817 0.0330  98.6 63.0 298 15.95 0 0 
J160017.09+273556.7 1391 071 52817 0.0320  98.6 63.0 298 15.27 1 0 
J160042.95+150812.0 2524 354 54568 0.0340 138.5 93.8   8 16.30 2 0 
J160051.49+150904.6 2521 553 54538 0.0340 138.5 93.8   8 14.37 1 0 
J160128.75+224851.8 1851 203 53524 0.0508  66.6 66.1  35 17.26 0 0 
J160129.06+224745.4 1851 218 53524 0.0509  66.6 66.1  35 14.46 2 0 
J160221.61+430317.7 1170 300 52756 0.0716  60.3 82.8 138 14.70 5 0 
J160224.92+430243.5 1334 619 52764 0.0721  60.3 82.8 138 16.49 2 0 
J160253.12+223533.0 1851 121 53524 0.0874  31.2 51.0 112 17.38 2 0 
J160254.61+223511.2 1852 317 53534 0.0878  31.2 51.0 112 17.30 2 0 
J160256.83+214321.2 2173 537 53874 0.0341 136.4 93.2  76 17.25 2 0 
J160303.64+214150.9 2173 532 53874 0.0343 136.4 93.2  76 15.56 1 0 
J160352.86+145647.2 2524 437 54568 0.0361  58.7 42.1  51 14.47 0 1 
J160355.89+145724.4 2524 440 54568 0.0363  58.7 42.1  51 14.89 1 1 
J160401.37+000753.3 0345 360 51690 0.0592  59.4 69.3 356 16.35 1 0 
J160404.06+000709.7 0344 472 51693 0.0604  59.4 69.3 356 17.06 2 0 
J160420.92+225253.9 1851 055 53524 0.0878  41.4 68.0 162 17.49 2 0 
J160421.60+225213.8 1852 393 53534 0.0872  41.4 68.0 162 16.69 2 0 
J160500.58+082537.7 1729 522 53858 0.1021  35.0 65.8 115 16.23 1 2 
J160501.37+174632.5 2199 151 53556 0.0330 117.3 78.1 111 14.20 1 0 
J160502.91+082535.0 1730 357 53498 0.1025  35.0 65.8 115 16.40 1 2 
J160505.16+452634.8 1169 629 52753 0.0433 114.7 97.9  56 14.37 1 0 
J160507.89+174527.6 2199 111 53556 0.0334 117.3 78.1 111 13.87 1 0 
J160512.39+452711.9 1169 635 52753 0.0435 114.7 97.9  56 16.25 1 0 
J160526.61+175435.6 2196 563 53534 0.0410  79.6 64.5 289 14.73 1 0 
J160527.62+174858.4 2196 566 53534 0.0335  48.6 32.4  47 17.09 2 0 
J160527.91+174946.7 2200 421 53875 0.0337  48.6 32.4  47 16.52 2 0 
J160529.43+175543.0 2200 371 53875 0.0400  79.6 64.5 289 15.09 2 0 
J160544.23+172143.8 2199 068 53556 0.0350 105.4 73.5 398 14.21 1 0 
J160550.75+172222.8 2199 074 53556 0.0364 105.4 73.5 398 16.02 2 0 
J160556.91-001355.0 0344 063 51693 0.0483  95.9 90.2  71 16.26 1 0 
J160600.77-001238.5 0344 061 51693 0.0480  95.9 90.2  71 17.47 2 0 
J160614.84+181058.4 2200 441 53875 0.0394  47.2 36.8  22 14.37 2 0 
J160616.12+181015.3 2967 208 54584 0.0395  47.2 36.8  22 15.78 1 0 
J160622.82+194640.7 2967 535 54584 0.0391 124.2 97.1 113 14.12 1 0 
J160628.37+331950.7 1419 415 53144 0.0595  29.1 33.7 155 17.11 2 0 
J160628.63+194512.2 2967 528 54584 0.0395 124.2 97.1 113 15.90 2 0 
J160630.12+331938.0 1418 024 53142 0.0600  29.1 33.7 155 15.91 2 0 
J160632.20+174249.9 2199 078 53556 0.0403  84.7 67.6 218 14.29 2 0 
J160632.99+532632.2 0621 475 52055 0.0878  56.6 92.9 168 16.52 2 0 
J160633.02+532535.6 0621 476 52055 0.0872  56.6 92.9 168 16.93 2 0 
J160633.13+174632.3 2199 077 53556 0.0379  86.6 63.2 330 14.89 1 0 
J160635.89+174145.8 2199 080 53556 0.0396  84.7 67.6 218 15.79 2 0 
J160638.60+174659.8 2199 031 53556 0.0368  86.6 63.2 330 14.99 1 0 
J160639.35+174540.3 2199 032 53556 0.0390 106.8 82.6 318 13.98 1 0 
J160703.75+052441.6 1823 349 53886 0.0646  44.5 55.3 397 17.02 2 0 
J160705.21+052520.3 1837 600 53494 0.0632  44.5 55.3 397 15.82 2 0 
J160709.88+183828.6 2968 343 54585 0.0388  96.5 74.2 308 14.05 1 0 
J160710.49+184004.7 2968 346 54585 0.0399  96.5 74.2 308 16.00 2 0 
J160715.79+184140.8 2967 139 54584 0.0385 124.7 95.1 400 15.90 1 0 
J160737.24+450355.2 1169 033 52753 0.0441   7.6  6.6  14 17.54 1 3 
J160737.74+450355.2 0814 358 52443 0.0442   7.6  6.6  14 14.50 1 3 
J160746.29+253112.2 1656 575 53533 0.0398  63.1 49.7 250 17.80 2 0 
J160746.72+253215.0 1656 612 53533 0.0407  63.1 49.7 250 16.47 0 0 
J160828.43+184633.0 2967 114 54584 0.0388  30.3 23.3 199 15.49 2 0 
J160830.45+184630.8 2968 397 54585 0.0381  30.3 23.3 199 17.26 2 0 
J160925.69+181257.6 2967 048 54584 0.0371  55.8 41.0 272 15.88 2 0 
J160929.41+181259.4 2968 272 54585 0.0361  55.8 41.0 272 17.05 0 0 
J160933.21+283058.1 1577 432 53495 0.1704   3.0  8.8 204 17.77 0 2 
J160933.41+283058.4 1578 005 53496 0.1696   3.0  8.8 204 17.25 0 2 
J160951.81+254111.7 1393 133 52824 0.0416  93.6 76.9 149 14.16 2 0 
J160952.68+253938.9 1393 135 52824 0.0411  93.6 76.9 149 15.07 1 0 
J161008.83+004610.9 0345 444 51690 0.0419  70.2 58.1 396 15.35 1 0 
J161012.08+004701.4 0345 456 51690 0.0433  70.2 58.1 396 14.57 1 0 
J161034.86+044516.8 1823 157 53886 0.0400 120.3 95.3  83 14.41 2 0 
J161039.90+044650.5 1823 151 53886 0.0403 120.3 95.3  83 14.70 5 0 
J161146.15+312428.3 1420 354 53146 0.0936  24.6 43.1 198 17.67 2 0 
J161146.85+312450.6 1419 086 53144 0.0943  24.6 43.1 198 15.97 1 0 
J161259.73+295750.1 1406 491 52876 0.0625  78.8 94.9 288 16.85 2 0 
J161304.34+295712.4 1406 499 52876 0.0615  78.8 94.9 288 15.73 1 0 
J161308.29+205349.0 2206 454 53795 0.0546  41.1 43.3 150 14.70 5 0 
J161311.02+205344.4 2205 624 53793 0.0541  41.1 43.3 150 15.02 1 0 
J161411.59+060903.7 1731 181 53884 0.0393  88.9 69.3  35 14.81 1 0 
J161417.16+060934.0 1731 194 53884 0.0395  88.9 69.3  35 14.73 2 0 
J161504.48+251439.8 1575 200 53493 0.0938  34.9 60.7  26 17.24 2 1 
J161505.81+251508.4 1576 290 53496 0.0939  34.9 60.7  26 17.07 2 1 
J161512.13+210811.2 1853 233 53566 0.0552  28.3 30.3 169 15.76 2 0 
J161513.92+210802.0 2206 529 53795 0.0546  28.3 30.3 169 15.37 1 0 
J161527.66+272853.0 1577 072 53495 0.1328  32.4 76.5  16 17.48 2 0 
J161528.47+272923.0 1576 322 53496 0.1329  32.4 76.5  16 17.16 2 0 
J161546.79+133900.6 2527 585 54569 0.0951  56.4 99.5 348 16.94 2 1 
J161547.45+371712.8 1337 285 52767 0.0672  33.6 42.7 280 15.97 2 2 
J161547.90+383354.6 1336 102 52759 0.0337  58.6 39.4 127 16.70 1 0 
J161547.93+383453.2 1336 105 52759 0.0342  58.6 39.4 127 14.62 2 0 
J161548.00+371745.4 1056 608 52764 0.0662  33.6 42.7 280 15.86 1 2 
J161549.42+133820.3 2527 589 54569 0.0939  56.4 99.5 348 15.59 1 1 
J161555.23+151747.4 2198 472 53918 0.0310  53.5 33.1 102 18.26 2 0 
J161558.72+151758.3 2201 219 53904 0.0306  53.5 33.1 102 16.85 2 0 
J161635.24+183934.9 2968 588 54585 0.0739  30.2 42.4  73 16.90 2 0 
J161636.30+183909.2 2969 405 54586 0.0737  30.2 42.4  73 16.88 1 0 
J161641.17+260703.2 1575 424 53493 0.0424 110.3 92.2 120 15.30 1 0 
J161647.97+260744.9 1575 430 53493 0.0420 110.3 92.2 120 16.67 2 0 
J161708.89+222623.9 1853 523 53566 0.0655   4.2  5.3  89 17.30 2 2 
J161708.96+222628.0 1657 090 53520 0.0658   4.2  5.3  89 16.48 0 2 
J161725.63+350808.6 1057 394 52522 0.0310 149.4 96.2 358 13.74 1 0 
J161735.59+350802.8 1057 385 52522 0.0323 149.4 96.2 358 14.53 2 0 
J161750.59+400831.4 1336 639 52759 0.0779   8.5 12.5  80 17.51 2 2 
J161750.97+400837.6 1171 242 52753 0.0781   8.5 12.5  80 19.65 2 2 
J161755.30+353721.0 1056 043 52764 0.0710  44.3 59.9 176 16.16 2 1 
J161756.27+353802.8 1057 362 52522 0.0703  44.3 59.9 176 15.79 2 1 
J161800.75+252335.1 1574 356 53476 0.1127  20.4 41.7 288 16.18 1 2 
J161801.66+252350.3 1576 217 53496 0.1116  20.4 41.7 288 16.20 2 2 
J161814.05+124720.1 2527 017 54569 0.0506  19.4 19.2 240 15.26 1 1 
J161814.81+124735.8 2530 312 53881 0.0498  19.4 19.2 240 15.86 2 1 
J161815.45+150558.1 2201 094 53904 0.0713  60.2 80.8 266 15.54 2 0 
J161818.23+150641.5 2201 092 53904 0.0703  60.2 80.8 266 17.45 2 0 
J161821.99+423405.1 1171 523 52753 0.0593  74.2 85.1  67 15.26 1 0 
J161825.96+423320.8 1171 526 52753 0.0590  74.2 85.1  67 16.11 1 0 
J162027.56+362140.2 1056 026 52764 0.0300 138.5 83.3 128 16.82 1 0 
J162036.73+362156.6 1056 028 52764 0.0305 138.5 83.3 128 16.75 0 0 
J162055.18+260525.8 1575 504 53493 0.0963  29.4 52.9 229 16.10 1 0 
J162055.72+260554.1 1574 380 53476 0.0971  29.4 52.9 229 17.48 2 0 
J162104.22+212025.9 1853 593 53566 0.0319 142.9 91.3  29 14.19 2 0 
J162104.86+005240.9 0346 615 51693 0.0483  70.1 65.5 176 16.03 2 0 
J162105.04+005350.9 0346 604 51693 0.0477  70.1 65.5 176 15.17 1 0 
J162111.10+211847.1 1853 039 53566 0.0320 142.9 91.3  29 16.37 2 0 
J162156.50+254110.9 1575 545 53493 0.1009  20.4 38.0 382 17.42 0 0 
J162157.06+254129.5 1576 101 53496 0.0995  20.4 38.0 382 16.88 1 0 
J162220.61+143908.1 2208 253 53880 0.0667  28.2 36.1  32 16.40 2 2 
J162220.77+143936.3 2202 428 53566 0.0666  28.2 36.1  32 17.20 2 2 
J162256.49+375858.3 1337 512 52767 0.0322 130.6 83.9  63 15.02 1 0 
J162259.68+375656.7 1337 553 52767 0.0320 130.6 83.9  63 13.96 1 0 
J162322.27+245106.4 1574 466 53476 0.0676  54.8 70.8  14 16.03 1 0 
J162325.91+245111.5 1573 396 53226 0.0676  54.8 70.8  14 14.70 5 0 
J162329.37+085010.4 2529 012 54585 0.0492  92.6 89.2 190 17.13 2 0 
J162331.72+304114.1 1420 598 53146 0.0565  90.0 97.2 278 15.07 2 0 
J162333.73+304239.0 1420 587 53146 0.0556  90.0 97.2 278 16.27 2 0 
J162334.29+085106.5 2532 293 54589 0.0485  92.6 89.2 190 16.22 2 0 
J162359.80+250703.8 1574 495 53476 0.0676  51.0 66.0  32 17.60 0 0 
J162403.20+250704.2 1573 433 53226 0.0675  51.0 66.0  32 16.62 2 0 
J162502.41+115952.7 2531 450 54572 0.1071  19.0 37.2  18 18.02 2 0 
J162502.91+120010.2 2530 056 53881 0.1071  19.0 37.2  18 16.87 2 0 
J162628.06+240137.3 1572 398 53177 0.0653  10.8 13.5 131 17.41 1 2 
J162628.71+240132.6 1573 150 53226 0.0648  10.8 13.5 131 14.96 1 2 
J162630.96+255340.5 1574 533 53476 0.0500  56.8 54.8 171 15.13 2 0 
J162633.36+255256.6 1573 367 53226 0.0494  56.8 54.8 171 15.12 1 0 
J162640.93+142243.6 2208 050 53880 0.0479  54.1 51.3 143 16.26 0 1 
J162644.51+142250.7 2202 555 53566 0.0484  54.1 51.3 143 15.07 0 1 
J162718.30+213654.2 1658 104 53240 0.0343 131.0 89.6  36 17.12 2 0 
J162719.87+213903.1 1658 107 53240 0.0345 131.0 89.6  36 14.20 1 0 
J162735.12+463941.8 0624 046 52377 0.1139  19.1 39.4 459 18.39 2 0 
J162736.29+463934.5 0627 293 52144 0.1122  19.1 39.4 459 16.51 2 0 
J162802.29+141248.1 2203 442 53915 0.0505  40.0 39.4  30 15.15 2 0 
J162804.85+141236.9 2202 639 53566 0.0504  40.0 39.4  30 16.64 2 0 
J162808.02+421659.6 0816 432 52379 0.0455  87.6 78.4 233 14.68 1 0 
J162811.65+421550.9 0816 436 52379 0.0464  87.6 78.4 233 16.81 2 0 
J162852.06+424843.2 0816 502 52379 0.0316 111.3 70.2  45 14.06 1 0 
J162858.40+424941.3 0816 513 52379 0.0317 111.3 70.2  45 15.22 2 0 
J162906.60+114231.2 2533 268 54585 0.0520  60.9 61.7  67 16.70 2 0 
J162907.29+114331.2 2533 310 54585 0.0517  60.9 61.7  67 16.85 2 0 
J162908.94+114447.8 2533 308 54585 0.0506  80.6 79.7 316 14.51 2 0 
J163102.72+394733.0 1172 622 52759 0.0289 165.8 96.0 483 13.48 2 0 
J163103.41+395018.5 0817 287 52381 0.0305 165.8 96.0 483 13.97 0 0 
J163125.95+200957.2 1854 640 53566 0.1042  10.7 20.6 184 17.28 2 1 
J163126.22+201007.1 1659 287 53224 0.1048  10.7 20.6 184 17.20 2 1 
J163138.42+334849.6 1339 295 52767 0.0723   9.3 12.9  86 16.13 1 2 
J163138.52+334840.4 1058 583 52520 0.0726   9.3 12.9  86 17.17 2 2 
J163215.06+224835.5 1572 099 53177 0.0381  94.0 68.5 406 15.48 1 0 
J163217.16+224706.9 1572 044 53177 0.0367  94.0 68.5 406 16.82 2 0 
J163300.85+114510.1 2533 183 54585 0.0517  70.9 71.6 437 16.14 1 0 
J163304.69+114431.3 2533 184 54585 0.0543  61.9 65.4 293 16.24 2 0 
J163305.33+114532.4 2533 192 54585 0.0533  61.9 65.4 293 15.99 1 0 
J163339.16+391527.5 0817 310 52381 0.0315 158.2 99.5  83 15.06 2 0 
J163349.62+391547.5 0817 313 52381 0.0318 158.2 99.5  83 13.80 2 0 
J163453.79+284139.0 2948 412 54553 0.0751  30.8 43.6 200 16.68 2 0 
J163454.18+284108.8 1686 305 53472 0.0744  30.8 43.6 200 16.85 2 0 
J163513.79+262447.5 2949 282 54557 0.0711  60.7 81.4 250 16.82 1 0 
J163515.71+262540.9 1409 590 52824 0.0702  60.7 81.4 250 16.14 1 0 
J163654.31+362524.4 1174 437 52782 0.0311 141.1 88.7 107 13.84 1 1 
J163700.38+362712.3 1174 424 52782 0.0314 141.1 88.7 107 15.03 1 1 
J163844.46+121927.4 2204 003 53877 0.0635  59.7 72.7  62 16.69 0 0 
J163847.37+121846.7 2204 002 53877 0.0633  59.7 72.7  62 14.98 1 0 
J164000.99+300851.2 1340 188 52781 0.0557  23.2 25.1  34 17.29 2 0 
J164002.50+300846.5 1342 346 52793 0.0556  23.2 25.1  34 16.25 2 0 
J164116.76+132330.4 2204 640 53877 0.0506  45.0 44.5 393 13.99 1 0 
J164119.75+132327.6 2210 455 53535 0.0492  45.0 44.5 393 16.69 2 0 
J164507.91+205759.5 1569 474 53168 0.1300   4.4 10.1 221 17.10 0 2 
J164508.04+205755.6 1570 016 53149 0.1309   4.4 10.1 221 17.44 2 2 
J164551.99+241903.0 1424 340 52912 0.0560  48.9 53.7 157 16.08 0 1 
J164555.25+241902.0 1423 058 53167 0.0566  48.9 53.7 157 15.11 1 1 
J164658.38+241132.7 1414 512 53135 0.0868   2.1  3.4 137 16.78 0 2 
J164658.48+241134.1 2191 352 54621 0.0873   2.1  3.4 137 19.33 0 2 
J164706.49+251609.6 1423 079 53167 0.0620  41.9 50.1   9 16.40 1 0 
J164709.06+251626.1 1414 458 53135 0.0621  41.9 50.1   9 17.35 2 0 
J164839.87+300113.7 1343 208 52790 0.0825   1.9  3.0  18 18.59 2 2 
J164839.92+300111.9 1342 549 52793 0.0824   1.9  3.0  18 15.28 2 2 
J165222.67+304239.7 1343 535 52790 0.0364 109.8 79.4  29 14.14 1 0 
J165229.58+304316.2 1343 537 52790 0.0363 109.8 79.4  29 14.88 1 0 
J165438.38+312233.8 1343 633 52790 0.0990  53.1 97.6 151 16.70 2 0 
J165438.87+312326.5 1176 294 52791 0.0995  53.1 97.6 151 17.30 0 0 
J165525.91+251522.4 1693 395 53446 0.0471  99.3 91.6  14 14.87 2 1 
J165527.86+251347.5 1693 384 53446 0.0470  99.3 91.6  14 15.38 2 1 
J165748.44+393241.3 0633 463 52079 0.0650  73.2 91.4 241 16.41 2 0 
J165749.06+393128.7 0633 473 52079 0.0641  73.2 91.4 241 16.40 2 0 
J170021.43+230743.3 1688 301 53462 0.0575  75.9 84.6 152 15.69 2 0 
J170024.36+382106.3 0632 587 52071 0.0358  10.9  7.8 214 16.53 2 2 
J170024.76+382115.5 0633 245 52079 0.0351  10.9  7.8 214 15.51 2 2 
J170025.50+230658.0 1688 314 53462 0.0569  75.9 84.6 152 15.97 0 0 
J170121.30+201517.5 1425 181 52913 0.0359 119.5 85.3  39 16.06 2 0 
J170129.08+201451.8 1425 185 52913 0.0361 119.5 85.3  39 15.69 2 0 
J170147.66+282551.2 2808 483 54524 0.0357 119.4 84.8  18 14.90 1 0 
J170154.97+282503.9 2808 500 54524 0.0358 119.4 84.8  18 13.84 2 0 
J170257.32+334527.4 0973 444 52426 0.0983  40.8 74.2  53 17.50 1 0 
J170259.87+334541.8 0974 257 52427 0.0985  40.8 74.2  53 17.40 2 0 
J170308.57+331201.6 0974 254 52427 0.0879  39.9 65.0 234 16.77 2 0 
J170310.78+331223.7 0973 502 52426 0.0870  39.9 65.0 234 16.74 1 0 
J170341.28+245138.1 1687 453 53260 0.0631   3.4  4.1  72 19.21 2 3 
J170341.47+245139.9 1693 076 53446 0.0629   3.4  4.1  72 16.18 2 3 
J170349.52+241146.4 1693 019 53446 0.0300 150.3 93.1 283 16.42 2 0 
J170353.21+250418.6 1687 447 53260 0.0382 102.7 77.8 194 15.43 1 0 
J170358.50+241039.6 1687 498 53260 0.0310 150.3 93.1 283 13.37 1 0 
J170359.85+250443.8 1687 535 53260 0.0389 102.7 77.8 194 14.52 1 0 
J170402.09+335327.2 0972 071 52435 0.0370 112.6 82.8  29 15.40 2 0 
J170403.15+335518.6 0974 189 52427 0.0372 112.6 82.8  29 15.32 1 0 
J170437.27+603512.4 0351 131 51695 0.0974   8.8 15.8 122 17.06 2 2 
J170437.70+603506.5 0353 365 51703 0.0969   8.8 15.8 122 16.47 0 2 
J170525.99+221617.9 1689 400 53177 0.0484  51.2 49.6 330 15.32 2 1 
J170529.33+221607.6 1688 203 53462 0.0496  51.2 49.6 330 14.00 0 1 
J170650.03+220252.2 1689 235 53177 0.1812   7.3 22.4  27 18.49 2 2 
J170650.45+220248.3 1688 135 53462 0.1813   7.3 22.4  27 17.48 2 2 
J171309.43+313455.3 0976 049 52413 0.0296   7.8  4.6  47 15.09 1 2 
J171309.92+313452.3 0975 640 52411 0.0294   7.8  4.6  47 19.87 2 2 
J171458.25+290818.6 0978 125 52431 0.0449  78.6 69.4  55 15.89 2 2 
J171458.47+290937.1 0978 135 52431 0.0451  78.6 69.4  55 14.93 1 2 
J172043.95+284229.5 0980 504 52431 0.0471  68.0 62.8 128 15.76 1 0 
J172047.82+284304.8 0980 510 52431 0.0476  68.0 62.8 128 15.09 2 0 
J172652.70+621733.1 0352 049 51789 0.0858  57.0 91.6 150 16.64 1 0 
J172655.22+621650.4 0354 536 51792 0.0852  57.0 91.6 150 16.92 2 0 
J172750.45+600449.2 0366 457 52017 0.0276  68.4 38.2  74 15.89 2 0 
J172752.52+600550.1 0366 454 52017 0.0278  68.4 38.2  74 14.02 1 0 
J173159.22+595818.0 0366 564 52017 0.0291  67.3 39.3   7 15.20 2 2 
J173202.97+595854.9 0354 002 51792 0.0291  67.3 39.3   7 17.16 2 2 
J204940.21+004027.7 0983 381 52443 0.1058  38.8 75.5 148 17.52 2 0 
J204941.09+004104.2 0982 597 52466 0.1063  38.8 75.5 148 17.65 2 0 
J205342.11-000939.1 0983 166 52443 0.0787  58.0 86.2 133 16.04 1 2 
J205345.89-000951.8 0983 158 52443 0.0782  58.0 86.2 133 14.70 5 2 
J205453.76+010816.1 1023 578 52818 0.1560  14.0 38.0 388 19.36 2 0 
J205454.68+010818.0 0983 565 52443 0.1575  14.0 38.0 388 16.25 2 0 
J205912.27-003736.9 1024 182 52826 0.1895  22.7 71.9   1 18.73 0 0 
J205913.69-003728.9 1114 189 53179 0.1895  22.7 71.9   1 17.77 2 0 
J210307.94+005825.1 0984 620 52442 0.0733  57.4 80.1  43 18.24 2 1 
J210311.75+005831.2 0985 334 52431 0.0734  57.4 80.1  43 15.65 2 1 
J210357.14+002728.5 0985 422 52431 0.0515  19.3 19.4  34 17.26 2 0 
J210358.34+002721.9 0984 625 52442 0.0516  19.3 19.4  34 15.88 2 0 
J211118.78+002134.1 0985 624 52431 0.0699  36.4 48.6  14 17.16 2 0 
J211121.17+002128.0 0986 376 52443 0.0699  36.4 48.6  14 16.52 1 0 
J211247.78-010232.9 0986 270 52443 0.0609   9.5 11.2 250 16.29 2 2 
J211247.81-010242.4 1026 253 52558 0.0600   9.5 11.2 250 16.87 2 2 
J211311.99-000836.7 0986 175 52443 0.0320 128.2 84.2 279 14.97 0 0 
J211318.76-000955.0 0986 166 52443 0.0329 128.2 84.2 279 14.77 2 0 
J211702.44-064507.3 0639 424 52146 0.0298 120.6 71.9 175 14.73 2 0 
J211706.99-064327.9 0639 428 52146 0.0292 120.6 71.9 175 13.72 2 0 
J211936.44+004215.2 0987 369 52523 0.0347  25.7 17.5 119 14.29 1 0 
J211938.09+004208.6 0986 605 52443 0.0343  25.7 17.5 119 16.74 2 0 
J212858.26+112159.4 0731 352 52460 0.0292  60.4 34.5 206 14.46 2 0 
J212859.44+112257.1 0730 545 52466 0.0285  60.4 34.5 206 14.30 2 0 
J214156.66+003649.9 0990 470 52465 0.0903  24.5 41.2   5 15.83 0 0 
J214158.21+003657.7 1030 473 52914 0.0903  24.5 41.2   5 17.99 2 0 
J214530.13+114403.8 0732 602 52221 0.1124   4.0  8.1  46 18.03 1 2 
J214530.40+114403.7 0733 319 52207 0.1122   4.0  8.1  46 17.87 1 2 
J214622.41+000452.1 1108 080 53227 0.0754  13.1 18.7 100 17.17 2 2 
J214623.23+000456.7 0990 585 52465 0.0750  13.1 18.7 100 16.65 1 2 
J215024.70-005242.9 0371 215 52078 0.1108  14.5 29.2  90 17.90 0 0 
J215025.60-005237.7 1031 212 53172 0.1112  14.5 29.2  90 18.88 2 0 
J215040.33+005513.1 1107 409 52968 0.0279  42.8 24.3 106 16.05 2 0 
J215042.35+005442.9 0371 406 52078 0.0283  42.8 24.3 106 14.24 1 0 
J215107.78+104739.0 0733 084 52207 0.0604  86.0 98.5 344 16.56 1 0 
J215113.51+104741.9 0733 089 52207 0.0592  86.0 98.5 344 15.28 1 0 
J215221.52-005317.8 1107 096 52968 0.1394  10.0 24.5  23 17.51 1 0 
J215221.85-005309.2 0371 122 52078 0.1395  10.0 24.5  23 18.50 1 0 
J215834.67+000701.1 1106 471 52912 0.1567   9.7 26.3  92 17.87 2 2 
J215834.92+000652.1 1032 492 53175 0.1563   9.7 26.3  92 17.97 2 2 
J215850.57-073939.1 0716 550 52203 0.0998  10.4 19.2 193 16.98 1 1 
J215851.27-073938.7 0717 382 52468 0.0991  10.4 19.2 193 16.08 2 1 
J215945.57-002712.0 0372 167 52173 0.1273  38.0 86.6 212 17.34 1 2 
J215947.31-002644.3 1474 150 52933 0.1281  38.0 86.6 212 17.26 0 2 
J220029.82+112248.7 0734 081 52224 0.0313 132.9 83.1  25 15.95 2 0 
J220038.56+112227.6 0734 085 52224 0.0314 132.9 83.1  25 14.65 2 0 
J220147.84-080455.6 0717 487 52468 0.0980  23.4 42.4  40 17.23 1 0 
J220149.12-080442.0 0716 035 52203 0.0979  23.4 42.4  40 17.22 2 0 
J220419.23+002052.1 0372 623 52173 0.0843   6.5 10.3 137 17.08 2 2 
J220419.59+002055.8 1105 387 52937 0.0848   6.5 10.3 137 17.99 2 2 
J220623.78+010706.7 1105 448 52937 0.0481  23.5 22.7 340 15.97 2 0 
J220624.38+010645.0 0373 410 51788 0.0493  23.5 22.7 340 17.01 0 0 
J220634.97+000327.6 1475 475 52903 0.0466   4.7  4.3 124 15.16 2 2 
J220635.08+000323.2 1105 465 52937 0.0461   4.7  4.3 124 15.21 1 2 
J220703.84-005800.7 1105 126 52937 0.1262  16.9 37.9 221 16.80 1 2 
J220704.03-005744.1 0373 135 51788 0.1254  16.9 37.9 221 17.44 2 2 
J221346.52+134726.7 0736 349 52221 0.0252 190.4 96.6  55 14.43 1 0 
J221355.96+134519.4 0736 396 52221 0.0254 190.4 96.6  55 14.34 2 0 
J221753.95-005334.5 1034 012 52813 0.1554   9.5 25.6 106 18.41 2 1 
J221754.57-005332.1 1035 283 52816 0.1549   9.5 25.6 106 18.45 2 1 
J221839.92-002401.9 0375 273 52140 0.0948  30.7 54.2  72 16.31 1 2 
J221840.97-002335.5 0374 040 51791 0.0950  30.7 54.2  72 16.73 2 2 
J221955.71-074127.9 0719 609 52203 0.0373  92.5 68.4 147 15.68 1 0 
J221957.25-073958.3 0720 326 52206 0.0378  92.5 68.4 147 13.57 1 0 
J222132.43+001645.4 1103 472 52873 0.0578  52.1 58.3   3 15.02 1 0 
J222135.90+001649.3 0375 425 52140 0.0578  52.1 58.3   3 17.62 2 0 
J222140.20-082526.0 0719 638 52203 0.0707  72.2 97.2  39 15.39 1 0 
J222142.22-082420.5 0719 632 52203 0.0705  72.2 97.2  39 16.22 1 0 
J222327.98+001639.0 1035 497 52816 0.1108  29.7 60.2 164 18.01 2 1 
J222329.87+001630.1 0375 498 52140 0.1114  29.7 60.2 164 15.81 1 1 
J222833.04-095404.4 0721 247 52228 0.0555  82.0 88.4 232 15.93 0 0 
J222837.85-095325.5 0721 254 52228 0.0563  82.0 88.4 232 15.51 1 0 
J223202.40-004247.4 1036 103 52582 0.1075  30.5 59.6 200 17.81 2 0 
J223203.39-004220.7 0376 110 52143 0.1067  30.5 59.6 200 18.23 2 0 
J223211.36-075131.9 0721 530 52228 0.0727  68.6 95.9 245 15.34 1 0 
J223213.87-075034.6 0721 527 52228 0.0736  68.6 95.9 245 16.12 1 0 
J223218.81-004106.3 0674 314 52201 0.1085  29.9 58.8 312 16.58 2 0 
J223220.72-004057.7 0376 066 52143 0.1074  29.9 58.8 312 17.59 2 0 
J223418.76+004100.4 0377 326 52145 0.0883  20.9 34.3 155 16.47 1 2 
J223420.12+004104.8 0376 639 52143 0.0877  20.9 34.3 155 16.90 2 2 
J223430.18-080737.7 0721 616 52228 0.0816  64.5 99.4  81 16.19 2 0 
J223433.35-080654.2 0721 606 52228 0.0819  64.5 99.4  81 16.23 2 0 
J223506.85-003426.0 0377 263 52145 0.1072   4.0  7.9  73 16.68 2 2 
J223507.10-003427.2 1037 311 52878 0.1074   4.0  7.9  73 19.65 2 2 
J223514.71-083908.5 0721 624 52228 0.0574   7.8  8.7 278 17.08 1 1 
J223515.22-083910.4 0722 399 52224 0.0584   7.8  8.7 278 17.28 2 1 
J223553.80+125752.4 0738 074 52521 0.1276  19.7 44.8 182 17.84 2 1 
J223555.09+125749.5 0739 304 52520 0.1269  19.7 44.8 182 17.39 2 1 
J223654.56+142452.0 0738 615 52521 0.0365 110.9 80.3  58 17.28 2 0 
J223701.58+142417.4 0739 378 52520 0.0367 110.9 80.3  58 14.84 1 0 
J223952.52-001120.5 0378 306 52146 0.0853  19.3 30.9  18 15.95 1 2 
J223953.50-001133.0 0377 112 52145 0.0854  19.3 30.9  18 17.09 2 2 
J224202.33-075347.8 0722 605 52224 0.0771  60.6 88.5 220 17.54 2 0 
J224206.35-075353.7 0722 614 52224 0.0779  60.6 88.5 220 14.85 2 0 
J224534.07-084502.6 0723 430 52201 0.0499  57.6 56.2 129 15.21 2 0 
J224535.02-084558.4 0723 435 52201 0.0495  57.6 56.2 129 14.72 1 0 
J224612.76-075819.4 0723 445 52201 0.0769  67.2 97.8  30 17.49 2 0 
J224614.42-075717.1 0723 450 52201 0.0770  67.2 97.8  30 14.70 5 0 
J224709.35-091829.4 0723 180 52201 0.0823  62.8 97.5  41 17.16 2 0 
J224713.50-091820.6 0723 172 52201 0.0825  62.8 97.5  41 17.41 2 0 
J224959.63-094356.2 0723 108 52201 0.0820   4.0  6.2  64 16.44 2 2 
J224959.88-094357.3 0724 306 52254 0.0823   4.0  6.2  64 16.88 2 2 
J225215.25+002312.6 0379 470 51789 0.0798  64.4 97.0 228 16.74 2 2 
J225216.82+002212.6 0379 473 51789 0.0789  64.4 97.0 228 16.01 2 2 
J225823.26+001616.4 0380 383 51792 0.1543  12.6 33.8  35 16.86 2 2 
J225823.31+001603.8 0379 637 51789 0.1542  12.6 33.8  35 16.90 1 2 
J230046.91-081808.4 0725 366 52258 0.0779  57.5 84.7 173 16.18 0 0 
J230050.74-081806.4 0725 369 52258 0.0785  57.5 84.7 173 15.88 2 0 
J230319.99+011041.9 0677 574 52606 0.1811  29.8 90.9  72 17.85 2 0 
J230321.72+011056.4 0380 565 51792 0.1814  29.8 90.9  72 17.54 0 0 
J230443.48-084108.6 0725 510 52258 0.0470  63.4 58.8  76 14.70 5 0 
J230443.98-084211.6 0725 505 52258 0.0473  63.4 58.8  76 15.18 2 0 
J230954.40+002153.6 0678 559 52884 0.1028  11.7 22.3 200 18.76 2 2 
J230955.11+002148.7 0381 481 51811 0.1036  11.7 22.3 200 16.85 2 2 
J231138.88+150741.7 0743 620 52262 0.0418  79.4 62.8 511 15.48 2 0 
J231142.06+150638.3 0743 619 52262 0.0400  45.5 36.0  87 14.35 1 2 
J231143.99+150603.1 0744 339 52251 0.0403  45.5 36.0  87 16.31 2 2 
J231224.52+135704.6 0744 240 52251 0.0341  77.6 52.8   1 15.08 2 0 
J231225.99+135450.2 0744 228 52251 0.0339 112.9 76.7  63 15.35 1 0 
J231229.22+135632.1 0744 227 52251 0.0341  77.6 52.8   1 14.55 1 0 
J231323.01+135431.5 0743 027 52262 0.0398 109.7 86.4  70 17.54 2 0 
J231329.61+135344.4 0744 194 52251 0.0400 109.7 86.4  70 15.87 1 0 
J231436.08+005238.3 0679 418 52177 0.1185  12.8 27.3 188 17.45 2 1 
J231436.89+005242.3 0382 339 51816 0.1178  12.8 27.3 188 17.29 1 1 
J231538.44+010131.4 1096 405 52974 0.0320 106.1 70.0 306 15.75 1 0 
J231545.45+010144.8 0679 453 52177 0.0331 106.1 70.0 306 14.38 2 0 
J231756.36+135352.1 0745 296 52258 0.0396 111.1 89.4 333 14.62 1 0 
J231803.74+135400.9 0745 294 52258 0.0407 111.1 89.4 333 16.72 0 0 
J232402.98-095341.9 0646 306 52523 0.0693   9.6 12.9 474 16.29 2 1 
J232403.39-095334.6 0645 073 52203 0.0710   9.6 12.9 474 15.74 2 1 
J232407.99-095334.3 0646 274 52523 0.0697  69.0 93.5 384 17.72 2 0 
J232448.96+135947.5 0746 261 52238 0.0405  91.8 76.3 448 14.60 1 0 
J232449.17+135815.8 0745 051 52258 0.0421  91.8 76.3 448 14.91 1 0 
J232453.17-095426.8 0646 273 52523 0.0699  10.1 13.5  31 16.61 2 1 
J232453.69-095433.2 0645 027 52203 0.0697  10.1 13.5  31 16.07 1 1 
J232501.69+000002.3 0681 353 52199 0.0340  72.5 49.0  19 14.58 2 2 
J232503.82+000107.4 0680 552 52200 0.0339  72.5 49.0  19 15.52 2 2 
J233402.71+005256.4 0681 566 52199 0.0862  52.9 83.7 524 16.90 1 1 
J233405.97+005316.5 0384 456 51821 0.0843  52.9 83.7 524 16.38 1 1 
J233440.10+011311.3 0384 526 51821 0.0850  40.8 65.0 212 15.70 2 0 
J233441.09+011233.4 0682 376 52525 0.0858  40.8 65.0 212 15.97 1 0 
J233441.97+001057.1 0682 394 52525 0.0575  49.7 56.2 269 14.74 1 0 
J233444.66+001126.0 0384 513 51821 0.0584  49.7 56.2 269 16.58 1 0 
J233743.32-003106.5 0385 308 51877 0.0358   2.5  1.8   2 14.28 2 0 
J233747.24-003056.9 0385 319 51877 0.0353  59.6 42.4 164 15.99 2 0 
J234456.12+010736.8 0385 566 51877 0.0587  70.8 80.4  81 14.72 1 0 
J234456.54+010847.3 0385 567 51877 0.0584  70.8 80.4  81 17.09 2 0 
J234708.54-003639.0 0386 300 51788 0.0373  84.9 63.0  18 14.22 1 0 
J234714.20-003639.1 0386 299 51788 0.0374  84.9 63.0  18 16.36 2 0 
J235040.84+154036.1 0749 371 52226 0.0667  66.3 84.8  63 16.80 2 0 
J235045.16+154049.9 0749 378 52226 0.0665  66.3 84.8  63 15.96 2 0 
J235051.64-101350.5 0648 021 52559 0.0758  38.7 55.6 127 16.88 1 0 
J235054.21-101354.7 0649 300 52201 0.0762  38.7 55.6 127 16.98 1 0 
J235101.20-100039.8 0649 372 52201 0.0742  42.7 60.2  33 16.81 2 0 
J235103.28-100010.6 0648 039 52559 0.0741  42.7 60.2  33 17.36 2 0 
J235306.50+160238.8 0749 448 52226 0.0486  77.9 74.1 141 17.36 2 0 
J235308.28+160351.9 0749 450 52226 0.0491  77.9 74.1 141 14.67 1 0 
J235705.27-011342.9 0387 260 51791 0.0824  34.5 53.5 192 16.06 2 1 
J235707.57-011343.9 0685 305 52203 0.0831  34.5 53.5 192 17.02 1 1 
J235833.03-010841.5 0387 129 51791 0.0634  60.3 73.4  46 16.06 1 2 
J235834.29-010744.3 0387 128 51791 0.0632  60.3 73.4  46 15.90 1 2


==> figs/optical-dual-smbhs.txt <==
# Data compliments of Xin Liu!
#
# Liu et al 2010 ApJL 715 30
0.1816	1.5
0.1463	1.5
0.1300	6.3
0.2070	5.1
# McGurk et al 2011 ApJ 738 2
0.3381	4.8
# Fu et al 2012 ApJ 745 67
0.318	6.0
0.161	0.5
0.390	7.8
# Green et al. 2010 (SDSS J1254+0846)
0.44	21
# Koss et al. 2011 (Mrk 739)
0.0298	3.4
# Comerford et al. 2010 (COSMOS J1000+0206)
0.36	1.75
# Arp 299 (this thing is bright in just about all wavelengths...)
0.01	4.6



==> figs/radio-dual-smbhs.txt <==
# 3c75
0.02	7
# NGC 6240
0.024	0.7
# 0402+379
0.06	0.007
# NGC 326
0.0477	6.55
# Deane source
0.39	0.140
# Kharb et al. (2017)
0.0289 0.00035


==> figs/windhorst.txt <==
# 1.4 GHz
# Windhorst et al. (1985)
# First and Last column of table 3; 5sigma counts
#mJy  Nsrc   error
0.275 1.37e6 0.19e6
0.550 6.73e5 0.97e5
1.100 2.84e5 0.44e5
2.200 1.42e5 0.28e5
8.800 4.17e4 1.07e4
35.20 2.44e4 0.38e4



==> figs/xray-dual-smbhs.txt <==
# Mrk 463
0.0504	3.8
# NGC 6240
0.024	0.7
# NGC 3393
#0.01251	0.150

